A Size-Consistent Multi-State Mapping Approach to Surface Hopping

We develop a multi-state generalisation of the recently proposed mapping approach to surface hopping (MASH) for the simulation of electronically nonadiabatic dynamics. This new approach extends the original MASH method to be able to treat systems with more than two electronic states. It differs from previous approaches in that it is size consistent and rigorously recovers the original two-state MASH in appropriate limits. We demonstrate the accuracy of the method by application to a series of model systems for which exact benchmark results are available, and find that the method is well suited to the simulation of photochemical relaxation processes.

==> benzene-5d-adiabatic-populations-diabatic-init.dat <==
0.000000000000000000e+00 5.977896646763250255e-06 4.892207223415254852e-02 9.510719498691908580e-01
2.500000000000000000e-01 6.252001088197554503e-06 4.939070418354722658e-02 9.506030438153560969e-01
5.000000000000000000e-01 7.103132372717328407e-06 5.078676921358133561e-02 9.492061276540368908e-01
7.500000000000000000e-01 8.478376959146408760e-06 5.308164346279342638e-02 9.469098781602387493e-01
1.000000000000000000e+00 1.001571936889538290e-05 5.623044024412966746e-02 9.437595440364932031e-01
1.250000000000000000e+00 1.107924543224691032e-05 6.017601733828349675e-02 9.398129034162768791e-01
1.500000000000000000e+00 1.115032653561665439e-05 6.485421194909082865e-02 9.351346377243650032e-01
1.750000000000000000e+00 1.026276421511589498e-05 7.019997367652905385e-02 9.297897635592478061e-01
2.000000000000000000e+00 9.058428276524836898e-06 7.615391035238330830e-02 9.238370312193322498e-01
2.250000000000000000e+00 8.360021197619795316e-06 8.266858911931790344e-02 9.173230508594774069e-01
2.500000000000000000e+00 8.598328105531054190e-06 8.971390392920219892e-02 9.102774977426844050e-01
2.750000000000000000e+00 9.563553733601506040e-06 9.728098884806885005e-02 9.027094475981893851e-01
3.000000000000000000e+00 1.065476521714984475e-05 1.053846161220133720e-01 8.946047291127618983e-01
3.250000000000000000e+00 1.138067443261881998e-05 1.140641910616398552e-01 8.859244282639193724e-01
3.500000000000000000e+00 1.169169944342548413e-05 1.233836312713704614e-01 8.766046770291782142e-01
3.750000000000000000e+00 1.192543955477908344e-05 1.334302308982497909e-01 8.665578436621861336e-01
4.000000000000000000e+00 1.249245119136513633e-05 1.443124296034660747e-01 8.556750779453348166e-01
4.250000000000000000e+00 1.360587834812222120e-05 1.561563631772094618e-01 8.438300309444343172e-01
4.500000000000000000e+00 1.525521829788052024e-05 1.691011736784950037e-01 8.308835711031981042e-01
4.750000000000000000e+00 1.738653643959654925e-05 1.832932024942060534e-01 8.166894109693441095e-01
5.000000000000000000e+00 2.010415799607991950e-05 1.988792293956174184e-01 8.011006664463740101e-01
5.250000000000000000e+00 2.374899591350450708e-05 2.159988798907016561e-01 7.839773711133696255e-01
5.500000000000000000e+00 2.885500613569899847e-05 2.347762841918406562e-01 7.651948608020081588e-01
5.750000000000000000e+00 3.609068438988694081e-05 2.553111176608418020e-01 7.446527916547500681e-01
6.000000000000000000e+00 4.628336082659708002e-05 2.776693260454398682e-01 7.222843905937155196e-01
6.250000000000000000e+00 6.053950866983728732e-05 3.018741075391951356e-01 6.980653529521163581e-01
6.500000000000000000e+00 8.040372034185156607e-05 3.278978872815070389e-01 6.720217089981319614e-01
6.750000000000000000e+00 1.079939166695527040e-04 3.556561026001354153e-01 6.442359034831750542e-01
7.000000000000000000e+00 1.460929000325848477e-04 3.850035824445171562e-01 6.148503246554308799e-01
7.250000000000000000e+00 1.982143376394103235e-04 4.157341962976112693e-01 5.840675893647289119e-01
7.500000000000000000e+00 2.686617665565668744e-04 4.475842451178284609e-01 5.521470931155951778e-01
7.750000000000000000e+00 3.625709733032200766e-04 4.802397726769366826e-01 5.193976563497422205e-01
8.000000000000000000e+00 4.859006587076963998e-04 5.133475856170734986e-01 4.861665137242004442e-01
8.250000000000000000e+00 6.453358081981810414e-04 5.465293412001959172e-01 4.528253229915887856e-01
8.500000000000000000e+00 8.480898227185380486e-04 5.793976691322954009e-01 4.197542410449697226e-01
8.750000000000000000e+00 1.101616779211208284e-03 6.115730230436615678e-01 3.873253601771106669e-01
9.000000000000000000e+00 1.413259120207662877e-03 6.426998593600898868e-01 3.558868815196868374e-01
9.250000000000000000e+00 1.789857423478891443e-03 6.724608306296386839e-01 3.257493119468667375e-01
9.500000000000000000e+00 2.237346197349921427e-03 7.005879345334770081e-01 2.971747192691580608e-01
9.750000000000000000e+00 2.760360385336496549e-03 7.268699334535433376e-01 2.703697061611067265e-01
1.000000000000000000e+01 3.361881468867379541e-03 7.511557925819569714e-01 2.454823259491624998e-01
1.025000000000000000e+01 4.042954298317585557e-03 7.733543118115302484e-01 2.226027338901396535e-01
1.050000000000000000e+01 4.802501499009046576e-03 7.934304870571038393e-01 2.017670114438745443e-01
1.075000000000000000e+01 5.637251898817916169e-03 8.113993848057682312e-01 1.829633632954020817e-01
1.100000000000000000e+01 6.541787270453830634e-03 8.273184281350366431e-01 1.661397845944984630e-01
1.125000000000000000e+01 7.508702084184660022e-03 8.412789779569944670e-01 1.512123199588100708e-01
1.150000000000000000e+01 8.528865165411746857e-03 8.533979760190318897e-01 1.380731588155456047e-01
1.175000000000000000e+01 9.591768424118660846e-03 8.638102343688359719e-01 1.265979972070350179e-01
1.200000000000000000e+01 1.068594382124263970e-02 8.726617494725839030e-01 1.166523067061636110e-01
1.225000000000000000e+01 1.179942467139970946e-02 8.801042216788639294e-01 1.080963536497276528e-01
1.250000000000000000e+01 1.292022245460340904e-02 8.862907954940186794e-01 1.007889820513682838e-01
1.275000000000000000e+01 1.403678755361444097e-02 8.913729150998191963e-01 9.459029734655724497e-02
1.300000000000000000e+01 1.513842313562210884e-02 8.954981148291105697e-01 8.936346203525830090e-02
1.325000000000000000e+01 1.621562582989067094e-02 8.988085309873573570e-01 8.497584318274396809e-02
1.350000000000000000e+01 1.726033399652024056e-02 9.014399204902681095e-01 8.129974551320327814e-02
1.375000000000000000e+01 1.826607305640410434e-02 9.035209929687266772e-01 7.821293397486089871e-02
1.400000000000000000e+01 1.922799659953915163e-02 9.051728967140113546e-01 7.559910668644051479e-02
1.425000000000000000e+01 2.014283105909482618e-02 9.065087376109399742e-01 7.334843132995659543e-02
1.450000000000000000e+01 2.100873983332226386e-02 9.076330491340027784e-01 7.135821103266645760e-02
1.475000000000000000e+01 2.182512887948936942e-02 9.086411680545043446e-01 6.953370306599696016e-02
1.500000000000000000e+01 2.259241902718392425e-02 9.096185038962267821e-01 6.778907707657988446e-02
1.525000000000000000e+01 2.331180999897074224e-02 9.106397202917638767e-01 6.604846970925634664e-02
1.550000000000000000e+01 2.398505754431832365e-02 9.117678730295413203e-01 6.424706942613009342e-02
1.575000000000000000e+01 2.461427910398495192e-02 9.130535719224665003e-01 6.233214897353799022e-02
1.600000000000000000e+01 2.520179641902007411e-02 9.145342501591702256e-01 6.026395342180018710e-02
1.625000000000000000e+01 2.575001690725486209e-02 9.162336336054932584e-01 5.801634948724147811e-02
1.650000000000000000e+01 2.626135051481981800e-02 9.181615018074867907e-01 5.557714767768293096e-02
1.675000000000000000e+01 2.673815561190955384e-02 9.203138210674629560e-01 5.294802332061675221e-02
1.700000000000000000e+01 2.718270629954773476e-02 9.226733078751936379e-01 5.014398582524733777e-02
1.725000000000000000e+01 2.759717381752159124e-02 9.252104494715586158e-01 4.719237671090868724e-02
1.750000000000000000e+01 2.798361603631106809e-02 9.278849700848248450e-01 4.413141387885370637e-02
1.775000000000000000e+01 2.834397075995736398e-02 9.306476903202123285e-01 4.100833891981969792e-02
1.800000000000000000e+01 2.868005038468258647e-02 9.334426880424012696e-01 3.787726157290471907e-02
1.825000000000000000e+01 2.899353711606348499e-02 9.362096368275165670e-01 3.479682605640758986e-02
1.850000000000000000e+01 2.928597928746184964e-02 9.388861771455365712e-01 3.182784356698929729e-02
1.875000000000000000e+01 2.955879018507419354e-02 9.414101692001431987e-01 2.903104061476929898e-02
1.900000000000000000e+01 2.981325100656301991e-02 9.437216864910707992e-01 2.646506250235332314e-02
1.925000000000000000e+01 3.005051909232859045e-02 9.457646353437618725e-01 2.418484556389658910e-02
1.950000000000000000e+01 3.027164153089361917e-02 9.474879253269368196e-01 2.224043314215593675e-02
1.975000000000000000e+01 3.047757306537474814e-02 9.488461640384203699e-01 2.067626289619049762e-02
2.000000000000000000e+01 3.066919641212242226e-02 9.497999011392073143e-01 1.953090244865530317e-02
2.025000000000000000e+01 3.084734293822447709e-02 9.503154943285891942e-01 1.883716273317175005e-02
2.050000000000000000e+01 3.101281203981274409e-02 9.503647085396270677e-01 1.862247942054411423e-02
2.075000000000000000e+01 3.116638813603605368e-02 9.499241850421753508e-01 1.890942682177192136e-02
2.100000000000000000e+01 3.130885459019174671e-02 9.489749274237202492e-01 1.971621798607159359e-02
2.125000000000000000e+01 3.144100403721731413e-02 9.475019462919096469e-01 2.105704967085502560e-02
2.150000000000000000e+01 3.156364476793646623e-02 9.454941846509643533e-01 2.294217058108045590e-02
2.175000000000000000e+01 3.167760323290177982e-02 9.429448122568639956e-01 2.537758451021506281e-02
2.200000000000000000e+01 3.178372336959835176e-02 9.398519312803801373e-01 2.836434535000166221e-02
2.225000000000000000e+01 3.188286408662729943e-02 9.362196797384454428e-01 3.189745617490635787e-02
2.250000000000000000e+01 3.197589664392973957e-02 9.320596574255961553e-01 3.596444593045257376e-02
2.275000000000000000e+01 3.206370384537485935e-02 9.273925372373619247e-01 4.054375891724146946e-02
2.300000000000000000e+01 3.214718302759055069e-02 9.222496699617821481e-01 4.560314701060487474e-02
2.325000000000000000e+01 3.222725480742618526e-02 9.166744508157841365e-01 5.109829437676578767e-02
2.350000000000000000e+01 3.230487932468397577e-02 9.107231993139678350e-01 5.697192136132390311e-02
2.375000000000000000e+01 3.238108127197702329e-02 9.044653173776919797e-01 6.315360135030642641e-02
2.400000000000000000e+01 3.245698464140753248e-02 8.979825377510926021e-01 6.956047760747405273e-02
2.425000000000000000e+01 3.253385828419438908e-02 8.913671546916450694e-01 7.609898702413388227e-02
2.450000000000000000e+01 3.261317415425374344e-02 8.847192345437246974e-01 8.266759130199398398e-02
2.475000000000000000e+01 3.269668090179764230e-02 8.781429226157493328e-01 8.916039648242443660e-02
2.500000000000000000e+01 3.278649543953369994e-02 8.717420782180094196e-01 9.547142634242702930e-02
2.525000000000000000e+01 3.288521394923091257e-02 8.656155638779500228e-01 1.014992221727882976e-01
2.550000000000000000e+01 3.299604223603559705e-02 8.598525718153180453e-01 1.071513859486143694e-01
2.575000000000000000e+01 3.312294434852627867e-02 8.545283806147828676e-01 1.123486750366576026e-01
2.600000000000000000e+01 3.327080797049748045e-02 8.497008957872012047e-01 1.170282962422683065e-01
2.625000000000000000e+01 3.344562391818030334e-02 8.454082461176994912e-01 1.211461299640863992e-01
2.650000000000000000e+01 3.365467363196217310e-02 8.416675962417792256e-01 1.246777301262237958e-01
2.675000000000000000e+01 3.390671281059974562e-02 8.384752108944468763e-01 1.276180762949191139e-01
2.700000000000000000e+01 3.421213312234362008e-02 8.358076846472457522e-01 1.299801822303744969e-01
2.725000000000000000e+01 3.458307949667435710e-02 8.336241488327849058e-01 1.317927716705034613e-01
2.750000000000000000e+01 3.503349885796626373e-02 8.318691984244351856e-01 1.330973027175593737e-01
2.775000000000000000e+01 3.557909690203722025e-02 8.304762542229149336e-01 1.339446488750080100e-01
2.800000000000000000e+01 3.623718215239236928e-02 8.293710896701945723e-01 1.343917281773727712e-01
2.825000000000000000e+01 3.702638160580317556e-02 8.284752973748754634e-01 1.344983210192791656e-01
2.850000000000000000e+01 3.796622092657214731e-02 8.277095318215386133e-01 1.343242472518477726e-01
2.875000000000000000e+01 3.907657467516598843e-02 8.269964248573118404e-01 1.339270004674799064e-01
2.900000000000000000e+01 4.037700695683525687e-02 8.262631174672240286e-01 1.333598755758979015e-01
2.925000000000000000e+01 4.188603710798255442e-02 8.254433806339360746e-01 1.326705822580386829e-01
2.950000000000000000e+01 4.362037514195009347e-02 8.244793116784474574e-01 1.319003131795587480e-01
2.975000000000000000e+01 4.559417510416412245e-02 8.233225958335250727e-01 1.310832290622659657e-01
3.000000000000000000e+01 4.781835066672356777e-02 8.219353225265038088e-01 1.302463268067286517e-01
3.025000000000000000e+01 5.029998779819722793e-02 8.202903488191223280e-01 1.294096633826351261e-01
3.050000000000000000e+01 5.304187674391382112e-02 8.183712150999582491e-01 1.285869081560825633e-01
3.075000000000000000e+01 5.604217179202025667e-02 8.161716442848661046e-01 1.277861839230658991e-01
3.100000000000000000e+01 5.929417356995454053e-02 8.136946932549309341e-01 1.270111331750668759e-01
3.125000000000000000e+01 6.278621726219427157e-02 8.109516639321110443e-01 1.262621188056455290e-01
3.150000000000000000e+01 6.650164605055403078e-02 8.079609062416895915e-01 1.255374477077089157e-01
3.175000000000000000e+01 7.041885721538987397e-02 8.047466441102469892e-01 1.248344986743152307e-01
3.200000000000000000e+01 7.451142827643683630e-02 8.013379267286961927e-01 1.241506449948180102e-01
3.225000000000000000e+01 7.874835381807279711e-02 7.977677596073433630e-01 1.234838865745348652e-01
3.250000000000000000e+01 8.309443836878060985e-02 7.940724166678199136e-01 1.228331449633503075e-01
3.275000000000000000e+01 8.751089027471875559e-02 7.902908857877843918e-01 1.221982239374465318e-01
3.300000000000000000e+01 9.195614811303939873e-02 7.864643621713326427e-01 1.215794897155775545e-01
3.325000000000000000e+01 9.638695002003436207e-02 7.826356845777318050e-01 1.209773654021844280e-01
3.350000000000000000e+01 1.007596275416713649e-01 7.788486199954972600e-01 1.203917524627801661e-01
3.375000000000000000e+01 1.050315655380870128e-01 7.751469487961434313e-01 1.198214856657179306e-01
3.400000000000000000e+01 1.091627217975324748e-01 7.715733735212586542e-01 1.192639046811554415e-01
3.425000000000000000e+01 1.131170626182037287e-01 7.681683413519880821e-01 1.187145960297550096e-01
3.450000000000000000e+01 1.168637674083924799e-01 7.649689036964615330e-01 1.181673288950922940e-01
3.475000000000000000e+01 1.203780943372436685e-01 7.620077280377843820e-01 1.176141776249180482e-01
3.500000000000000000e+01 1.236418616224112393e-01 7.593123441211198088e-01 1.170457942564164244e-01
3.525000000000000000e+01 1.266435543850888967e-01 7.569046714601945780e-01 1.164517741546630958e-01
3.550000000000000000e+01 1.293780997919558307e-01 7.548008440329083690e-01 1.158210561750823153e-01
3.575000000000000000e+01 1.318463743889956019e-01 7.530113100672631843e-01 1.151423155436884088e-01
3.600000000000000000e+01 1.340545344074543233e-01 7.515411358845485168e-01 1.144043297079448407e-01
3.625000000000000000e+01 1.360132867754968999e-01 7.503904047001852540e-01 1.135963085242664150e-01
3.650000000000000000e+01 1.377372148419039599e-01 7.495546090765078384e-01 1.127081760815369926e-01
3.675000000000000000e+01 1.392442159928957146e-01 7.490250000737224134e-01 1.117307839333318287e-01
3.700000000000000000e+01 1.405550193485652355e-01 7.487889411380816984e-01 1.106560395133039526e-01
3.725000000000000000e+01 1.416926884881471171e-01 7.488303610257545095e-01 1.094769504860499537e-01
3.750000000000000000e+01 1.426820220705443676e-01 7.491303768871069302e-01 1.081876010423006990e-01
3.775000000000000000e+01 1.435488319768938870e-01 7.496680934714913258e-01 1.067830745515671725e-01
3.800000000000000000e+01 1.443191426528628862e-01 7.504215363019561824e-01 1.052593210451341632e-01
3.825000000000000000e+01 1.450183643951768464e-01 7.513686774569403592e-01 1.036129581478367756e-01
3.850000000000000000e+01 1.456704556580947219e-01 7.524885357348507497e-01 1.018410086070095366e-01
3.875000000000000000e+01 1.462970644256210706e-01 7.537623237332349291e-01 9.994061184109950813e-02
3.900000000000000000e+01 1.469166739976913161e-01 7.551745514687639993e-01 9.790877453350199655e-02
3.925000000000000000e+01 1.475438567584842764e-01 7.567139205091711895e-01 9.574222273230270641e-02
3.950000000000000000e+01 1.481887893297256786e-01 7.583738216230235807e-01 9.343738904720938487e-02
3.975000000000000000e+01 1.488571458627606092e-01 7.601523117664714668e-01 9.099054237072795592e-02
4.000000000000000000e+01 1.495503761832369105e-01 7.620515550475127631e-01 8.839806876921103840e-02
4.025000000000000000e+01 1.502662682001513483e-01 7.640767983188676560e-01 8.565693348094233217e-02
4.050000000000000000e+01 1.509996612478440026e-01 7.662349781384372172e-01 8.276536061368039432e-02
4.075000000000000000e+01 1.517432236992184436e-01 7.685330441854727468e-01 7.972373211527233883e-02
4.100000000000000000e+01 1.524882727616650446e-01 7.709760856394455297e-01 7.653564159885437035e-02
4.125000000000000000e+01 1.532256301433341239e-01 7.735653875915096123e-01 7.320898226512259632e-02
4.150000000000000000e+01 1.539464642604206901e-01 7.762966027055198115e-01 6.975693303402585865e-02
4.175000000000000000e+01 1.546430190750993083e-01 7.791582542637759401e-01 6.619872666109258286e-02
4.200000000000000000e+01 1.553091302388812101e-01 7.821307637646071065e-01 6.256010599647995885e-02
4.225000000000000000e+01 1.559404899933005684e-01 7.851861288499619729e-01 5.887338115670650435e-02
4.250000000000000000e+01 1.565346968198023936e-01 7.882882949471936573e-01 5.517700823297484042e-02
4.275000000000000000e+01 1.570911598034587797e-01 7.913941883703343727e-01 5.151465182617774585e-02
4.300000000000000000e+01 1.576109097487472799e-01 7.944553125265603200e-01 4.793377772466367315e-02
4.325000000000000000e+01 1.580963355806122850e-01 7.974197474223279070e-01 4.448391699703256597e-02
4.350000000000000000e+01 1.585508574365678547e-01 8.002343410372949606e-01 4.121480152611038672e-02
4.375000000000000000e+01 1.589785717654735309e-01 8.028468588426018737e-01 3.817456939189806109e-02
4.400000000000000000e+01 1.593839254028054098e-01 8.052078841817651433e-01 3.540819041540423096e-02
4.425000000000000000e+01 1.597714629067654712e-01 8.072723366279402901e-01 3.295620046526964719e-02
4.450000000000000000e+01 1.601456496531726836e-01 8.090005705192045982e-01 3.085377982759937576e-02
4.475000000000000000e+01 1.605107401567876235e-01 8.103590935097143566e-01 2.913016633347502091e-02
4.500000000000000000e+01 1.608706673367143458e-01 8.113209821005755717e-01 2.780835056268746858e-02
4.525000000000000000e+01 1.612289640202359264e-01 8.118660739504347523e-01 2.690496202930718617e-02
4.550000000000000000e+01 1.615887511077528649e-01 8.119810102996580792e-01 2.643023859256769109e-02
4.575000000000000000e+01 1.619528065168301112e-01 8.116592036113990938e-01 2.638798987174906241e-02
4.600000000000000000e+01 1.623236787089378241e-01 8.109008077558850225e-01 2.677551353515749549e-02
4.625000000000000000e+01 1.627037758667052580e-01 8.097127458846723469e-01 2.758347824860249431e-02
4.650000000000000000e+01 1.630953827666780098e-01 8.081087912118711802e-01 2.879582602143134287e-02
4.675000000000000000e+01 1.635006197470435796e-01 8.061096188218999092e-01 3.038976143103776922e-02
4.700000000000000000e+01 1.639214093016554963e-01 8.037426987761900898e-01 3.233589192213651847e-02
4.725000000000000000e+01 1.643595100418788757e-01 8.010419180688591601e-01 3.459857188924431171e-02
4.750000000000000000e+01 1.648166189671086412e-01 7.980468931084516715e-01 3.713648792442295066e-02
4.775000000000000000e+01 1.652944828438321911e-01 7.948020152654879933e-01 3.990350189066370346e-02
4.800000000000000000e+01 1.657949514283025838e-01 7.913553079024813197e-01 4.284974066920047009e-02
4.825000000000000000e+01 1.663199556409049040e-01 7.877571540771125536e-01 4.592289028196730460e-02
4.850000000000000000e+01 1.668714557838222867e-01 7.840589171371326049e-01 4.906962707903005094e-02
4.875000000000000000e+01 1.674514220556153621e-01 7.803114690855846858e-01 5.223710885878528332e-02
4.900000000000000000e+01 1.680618688218693535e-01 7.765636761788199394e-01 5.537445499929649628e-02
4.925000000000000000e+01 1.687049065761323796e-01 7.728609352174035108e-01 5.843415820645017633e-02
4.950000000000000000e+01 1.693827550927959336e-01 7.692438639366792064e-01 6.137338097051096841e-02
4.975000000000000000e+01 1.700976921756355009e-01 7.657472133855565133e-01 6.415509443879538476e-02
5.000000000000000000e+01 1.708519595721286477e-01 7.623990197959720216e-01 6.674902063188697943e-02
5.025000000000000000e+01 1.716476665207755381e-01 7.592199897281438625e-01 6.913234375106883101e-02
5.050000000000000000e+01 1.724867122486350990e-01 7.562231283647100621e-01 7.129015938664219620e-02
5.075000000000000000e+01 1.733707192455058999e-01 7.534136524933712220e-01 7.321562826111063793e-02
5.100000000000000000e+01 1.743009592810928488e-01 7.507892422174266001e-01 7.490979850146836649e-02
5.125000000000000000e+01 1.752782664946890001e-01 7.483406657661386685e-01 7.638106773916103487e-02
5.150000000000000000e+01 1.763029473634746269e-01 7.460527745817766565e-01 7.764427805473722577e-02
5.175000000000000000e+01 1.773747012563147707e-01 7.439058322628389064e-01 7.871946648083438802e-02
5.200000000000000000e+01 1.784925599690973530e-01 7.418771171930723662e-01 7.963032283781787402e-02
5.225000000000000000e+01 1.796548489738448717e-01 7.399427166934994249e-01 8.040243433264379624e-02
5.250000000000000000e+01 1.808591690875629432e-01 7.380794047266403535e-01 8.106142618578496273e-02
5.275000000000000000e+01 1.821023919966109905e-01 7.362664727817342936e-01 8.163113522164283653e-02
5.300000000000000000e+01 1.833806589765592243e-01 7.344873766595599873e-01 8.213196436386877020e-02
5.325000000000000000e+01 1.846893771394507722e-01 7.327310732488883094e-01 8.257954961164935825e-02
5.350000000000000000e+01 1.860232234050419875e-01 7.309929430831686448e-01 8.298383351177728018e-02
5.375000000000000000e+01 1.873761817873715874e-01 7.292752205792583098e-01 8.334859763335769611e-02
5.400000000000000000e+01 1.887416390780586040e-01 7.275868899698780812e-01 8.367147095205139384e-02
5.425000000000000000e+01 1.901125441075067479e-01 7.259430597565412757e-01 8.394439613593909777e-02
5.450000000000000000e+01 1.914816100160734447e-01 7.243638959137006506e-01 8.415449407021302619e-02
5.475000000000000000e+01 1.928415263347562358e-01 7.228732483800541786e-01 8.428522528517683188e-02
5.500000000000000000e+01 1.941851557642651216e-01 7.214971198705344424e-01 8.431772436518701619e-02
5.525000000000000000e+01 1.955057091046315809e-01 7.202620978550974273e-01 8.423219304025733600e-02
5.550000000000000000e+01 1.967969019972401479e-01 7.191938247114617599e-01 8.400927329128370091e-02
5.575000000000000000e+01 1.980530890237282016e-01 7.183155475708514759e-01 8.363136340540605618e-02
5.600000000000000000e+01 1.992693539054425922e-01 7.176467767601325543e-01 8.308386933441008759e-02
5.625000000000000000e+01 2.004415309617852969e-01 7.172020753469933174e-01 8.235639369120646702e-02
5.650000000000000000e+01 2.015661548565329808e-01 7.169899882757636567e-01 8.144385686768843002e-02
5.675000000000000000e+01 2.026403696086900297e-01 7.170121063580043863e-01 8.034752403328945802e-02
5.700000000000000000e+01 2.036618445403652888e-01 7.172622718416713505e-01 7.907588361794645748e-02
5.725000000000000000e+01 2.046287285509352794e-01 7.177259791135857103e-01 7.764529233546245413e-02
5.750000000000000000e+01 2.055396409293610005e-01 7.183800847549626223e-01 7.608027431565839160e-02
5.775000000000000000e+01 2.063936785988702838e-01 7.191929742449397756e-01 7.441334715617181628e-02
5.800000000000000000e+01 2.071904289800496068e-01 7.201253088194434770e-01 7.268426220048840314e-02
5.825000000000000000e+01 2.079299951257437828e-01 7.211313992036983977e-01 7.093860567053855704e-02
5.850000000000000000e+01 2.086130384801249960e-01 7.221611526960016736e-01 6.922580882385370726e-02
5.875000000000000000e+01 2.092408233144707752e-01 7.231624477201026302e-01 6.759672896540616649e-02
5.900000000000000000e+01 2.098152316272879347e-01 7.240837221324021300e-01 6.610104624028949327e-02
5.925000000000000000e+01 2.103387297064521488e-01 7.248765223480095887e-01 6.478474794551652982e-02
5.950000000000000000e+01 2.108142987990434536e-01 7.254977522927401612e-01 6.368794890819526322e-02
5.975000000000000000e+01 2.112453632850903318e-01 7.259113906099676772e-01 6.284324610491980045e-02
6.000000000000000000e+01 2.116357431396144184e-01 7.260895163862050028e-01 6.227474047415716696e-02
6.025000000000000000e+01 2.119896329887140385e-01 7.260125924260979469e-01 6.199777458516410322e-02
6.050000000000000000e+01 2.123115879544244522e-01 7.256690800164862232e-01 6.201933202906491360e-02
6.075000000000000000e+01 2.126064853417084510e-01 7.250545664674444835e-01 6.233894819082277938e-02
6.100000000000000000e+01 2.128794292943245736e-01 7.241706410326922416e-01 6.294992967295823250e-02
6.125000000000000000e+01 2.131355782220423489e-01 7.230237367339310550e-01 6.384068504400108868e-02
6.150000000000000000e+01 2.133799145551998622e-01 7.216240790160384222e-01 6.499600642873649969e-02
6.175000000000000000e+01 2.136170350160335740e-01 7.199847937680303733e-01 6.639817121591112814e-02
6.200000000000000000e+01 2.138510697974614350e-01 7.181211799190951872e-01 6.802775028341655206e-02
6.225000000000000000e+01 2.140857874629403523e-01 7.160501642486264418e-01 6.986404828840689363e-02
6.250000000000000000e+01 2.143248170740063852e-01 7.137899931134989995e-01 7.188518981246697082e-02
6.275000000000000000e+01 2.145718141497176545e-01 7.113602143752038032e-01 7.406797147505045364e-02
6.300000000000000000e+01 2.148304217893711732e-01 7.087819284547371979e-01 7.638764975586315176e-02
6.325000000000000000e+01 2.151040408856956798e-01 7.060781734427051815e-01 7.881778567157127213e-02
6.350000000000000000e+01 2.153955935706000080e-01 7.032742362742477882e-01 8.133017015512415682e-02
6.375000000000000000e+01 2.157074790756406402e-01 7.003977105476731913e-01 8.389481037665759422e-02
6.400000000000000000e+01 2.160417493789552335e-01 6.974782352045569844e-01 8.648001541645876367e-02
6.425000000000000000e+01 2.164003247693900012e-01 6.945469643861565956e-01 8.905271084442395457e-02
6.450000000000000000e+01 2.167850267864802061e-01 6.916358603665963001e-01 9.157911284689357334e-02
6.475000000000000000e+01 2.171973754252192190e-01 6.887768639030418250e-01 9.402576067170909102e-02
6.500000000000000000e+01 2.176383154619795923e-01 6.860009456441972242e-01 9.636073889379410951e-02
6.525000000000000000e+01 2.181080886684858555e-01 6.833370464825365698e-01 9.855486484894840360e-02
6.550000000000000000e+01 2.186063107381818194e-01 6.808109792881732458e-01 1.005827099736151808e-01
6.575000000000000000e+01 2.191321169004827873e-01 6.784444322186915510e-01 1.024234508807944366e-01
6.600000000000000000e+01 2.196842107046348413e-01 6.762542263549171651e-01 1.040615629404176568e-01
6.625000000000000000e+01 2.202607989147033485e-01 6.742519312701370504e-01 1.054872698151289867e-01
6.650000000000000000e+01 2.208595394896671338e-01 6.724438721352817838e-01 1.066965883750215782e-01
6.675000000000000000e+01 2.214776063753806090e-01 6.708315100991311120e-01 1.076908835254584557e-01
6.700000000000000000e+01 2.221118261038186326e-01 6.694121474685883477e-01 1.084760264275630437e-01
6.725000000000000000e+01 2.227587534710724348e-01 6.681798809793606519e-01 1.090613655495377143e-01
6.750000000000000000e+01 2.234146300001695618e-01 6.671266928659758122e-01 1.094586771338252051e-01
6.775000000000000000e+01 2.240753107568068114e-01 6.662435465776541665e-01 1.096811426655093930e-01
6.800000000000000000e+01 2.247362816900640159e-01 6.655213606975950436e-01 1.097423576123117139e-01
6.825000000000000000e+01 2.253927880546139906e-01 6.649517677195382337e-01 1.096554442258188822e-01
6.850000000000000000e+01 2.260399888364665322e-01 6.645276044483370281e-01 1.094324067151678515e-01
6.875000000000000000e+01 2.266730673438917543e-01 6.642431145604602571e-01 1.090838180956197889e-01
6.900000000000000000e+01 2.272873284046876829e-01 6.640938764177061193e-01 1.086187951775789140e-01
6.925000000000000000e+01 2.278783606740635848e-01 6.640765069171226109e-01 1.080451324087864790e-01
6.950000000000000000e+01 2.284422796041362114e-01 6.641882251884817512e-01 1.073694952073555725e-01
6.975000000000000000e+01 2.289759789771562692e-01 6.644263671423852324e-01 1.065976538804313811e-01
7.000000000000000000e+01 2.294773176010445614e-01 6.647879171941997178e-01 1.057347652047295750e-01
7.025000000000000000e+01 2.299452481632698608e-01 6.652690885182210856e-01 1.047856633184831993e-01
7.050000000000000000e+01 2.303799527321999108e-01 6.658649663721172285e-01 1.037550808956577419e-01
7.075000000000000000e+01 2.307830164012734664e-01 6.665692367500355431e-01 1.026477468486660383e-01
7.100000000000000000e+01 2.311575933656110915e-01 6.673740329818673711e-01 1.014683736524963631e-01
7.125000000000000000e+01 2.315084887875412667e-01 6.682699265751442796e-01 1.002215846372895292e-01
7.150000000000000000e+01 2.318421175784556587e-01 6.692460702657021532e-01 9.891181215581776320e-02
7.175000000000000000e+01 2.321663480531145352e-01 6.702904938626120801e-01 9.754315808424937617e-02
7.200000000000000000e+01 2.324902391371244381e-01 6.713905629662976215e-01 9.611919789655445912e-02
7.225000000000000000e+01 2.328236502212147063e-01 6.725336169752301752e-01 9.464273280353138751e-02
7.250000000000000000e+01 2.331766996564121341e-01 6.737077794387904550e-01 9.311552090477463739e-02
7.275000000000000000e+01 2.335590933500610866e-01 6.749028828086527376e-01 9.153802384126262515e-02
7.300000000000000000e+01 2.339794024058169664e-01 6.761113994474289290e-01 8.990919814673076216e-02
7.325000000000000000e+01 2.344443909785522417e-01 6.773292501825789458e-01 8.822635883884491492e-02
7.350000000000000000e+01 2.349584761532217403e-01 6.785563708204003230e-01 8.648515302635337298e-02
7.375000000000000000e+01 2.355233722495531090e-01 6.797969381134474354e-01 8.467968963697503071e-02
7.400000000000000000e+01 2.361379572637441471e-01 6.810591786267033987e-01 8.280286410952827914e-02
7.425000000000000000e+01 2.367983910606543674e-01 6.823547189968890425e-01 8.084688994243341420e-02
7.450000000000000000e+01 2.374984894279818237e-01 6.836974993996419725e-01 7.880401117235277808e-02
7.475000000000000000e+01 2.382303095526401293e-01 6.851023567378156098e-01 7.666733370952175108e-02
7.500000000000000000e+01 2.389848533432138156e-01 6.865834563165851279e-01 7.443169034017768637e-02
7.525000000000000000e+01 2.397527743550799673e-01 6.881527762243659918e-01 7.209444942053244709e-02
7.550000000000000000e+01 2.405249917120113323e-01 6.898188224144727876e-01 6.965618587349475810e-02
7.575000000000000000e+01 2.412931549406114040e-01 6.915856977214822621e-01 6.712114733788446252e-02
7.600000000000000000e+01 2.420499434101910097e-01 6.934525929871278027e-01 6.449746360266189749e-02
7.625000000000000000e+01 2.427892100285156118e-01 6.954137180934429896e-01 6.179707187802234436e-02
7.650000000000000000e+01 2.435059946491138494e-01 6.974586368946983361e-01 5.903536845617057827e-02
7.675000000000000000e+01 2.441964477094712982e-01 6.995729106201171721e-01 5.623064167039502903e-02
7.700000000000000000e+01 2.448577195745842150e-01 7.017389117989291103e-01 5.340336862647089566e-02
7.725000000000000000e+01 2.454878737076061079e-01 7.039366699170616082e-01 5.057545637531734445e-02
7.750000000000000000e+01 2.460858596193721270e-01 7.061446538343308932e-01 4.776948654628343505e-02
7.775000000000000000e+01 2.466515391125272683e-01 7.083404547785667749e-01 4.500800610889412606e-02
7.800000000000000000e+01 2.471857219003579798e-01 7.105013725347990583e-01 4.231290556483179033e-02
7.825000000000000000e+01 2.476901606419175117e-01 7.126049157002203316e-01 3.970492365785224104e-02
7.850000000000000000e+01 2.481674834789731054e-01 7.146292220339243162e-01 3.720329448709302350e-02
7.875000000000000000e+01 2.486210777879097611e-01 7.165534104702522278e-01 3.482551174183043385e-02
7.900000000000000000e+01 2.490549510678664591e-01 7.183578905764966827e-01 3.258715835562998875e-02
7.925000000000000000e+01 2.494735788616610772e-01 7.200246630683018179e-01 3.050175807003124503e-02
7.950000000000000000e+01 2.498817305382189380e-01 7.215376275145187757e-01 2.858064194725653401e-02
7.975000000000000000e+01 2.502842691883434556e-01 7.228828851754602880e-01 2.683284563619263083e-02
8.000000000000000000e+01 2.506859497785514090e-01 7.240490017309204607e-01 2.526504849052469553e-02
8.025000000000000000e+01 2.510912595613590259e-01 7.250271996583000922e-01 2.388154078033795369e-02
8.050000000000000000e+01 2.515043299590768444e-01 7.258114684237950698e-01 2.268420161712564331e-02
8.075000000000000000e+01 2.519289071339045893e-01 7.263986025411854897e-01 2.167249032490725646e-02
8.100000000000000000e+01 2.523683354764658104e-01 7.267881820892536648e-01 2.084348243427852285e-02
8.125000000000000000e+01 2.528255139996885559e-01 7.269825067967869980e-01 2.019197920352267667e-02
8.150000000000000000e+01 2.533028229646131502e-01 7.269864886907357882e-01 1.971068834465018044e-02
8.175000000000000000e+01 2.538020521792430650e-01 7.268075110230238778e-01 1.939043679773208920e-02
8.200000000000000000e+01 2.543243620359817436e-01 7.264552685826932699e-01 1.922036938132368200e-02
8.225000000000000000e+01 2.548702788594591206e-01 7.259416073402732428e-01 1.918811380026769556e-02
8.250000000000000000e+01 2.554396979927770484e-01 7.252803735352409964e-01 1.927992847198008175e-02
8.275000000000000000e+01 2.560318704208808249e-01 7.244872599759426546e-01 1.948086960317614580e-02
8.300000000000000000e+01 2.566453786850261265e-01 7.235796159187070087e-01 1.977500539626668441e-02
8.325000000000000000e+01 2.572781366686673898e-01 7.225761733581025359e-01 2.014568997323012631e-02
8.350000000000000000e+01 2.579274479219528793e-01 7.214966563111229192e-01 2.057589576692429173e-02
8.375000000000000000e+01 2.585901285237875991e-01 7.203612644483363692e-01 2.104860702787619831e-02
8.400000000000000000e+01 2.592626659354815843e-01 7.191900623026609152e-01 2.154727176185702170e-02
8.425000000000000000e+01 2.599413754976879209e-01 7.180023249081647352e-01 2.205629959414726754e-02
8.450000000000000000e+01 2.606225298742632646e-01 7.168159105591295210e-01 2.256155956660699236e-02
8.475000000000000000e+01 2.613024634917370248e-01 7.156467225032552282e-01 2.305081400500720579e-02
8.500000000000000000e+01 2.619776647355201438e-01 7.145083148229617320e-01 2.351402044151854401e-02
8.525000000000000000e+01 2.626448640915171606e-01 7.134116648692239160e-01 2.394347103925944381e-02
8.550000000000000000e+01 2.633011182848095100e-01 7.123650998875800111e-01 2.433378182761053443e-02
8.575000000000000000e+01 2.639438867024889168e-01 7.113743328579911207e-01 2.468178043952071535e-02
8.600000000000000000e+01 2.645711102462868225e-01 7.104425443937593121e-01 2.498634535995349765e-02
8.625000000000000000e+01 2.651813022915378015e-01 7.095704705795466971e-01 2.524822712891656301e-02
8.650000000000000000e+01 2.657736616924040174e-01 7.087564762994402745e-01 2.546986200815698834e-02
8.675000000000000000e+01 2.663482025013989563e-01 7.079966333397157419e-01 2.565516415888532270e-02
8.700000000000000000e+01 2.669058920726082862e-01 7.072848215823717144e-01 2.580928634501946858e-02
8.725000000000000000e+01 2.674488000260563658e-01 7.066128755697717034e-01 2.593832440417192034e-02
8.750000000000000000e+01 2.679802633887965468e-01 7.059707806809581987e-01 2.604895593024490058e-02
8.775000000000000000e+01 2.685050802013728144e-01 7.053469131637963851e-01 2.614800663483089760e-02
8.800000000000000000e+01 2.690297185946545211e-01 7.047283024797276196e-01 2.624197892561838663e-02
8.825000000000000000e+01 2.695625205966939997e-01 7.041008753674657950e-01 2.633660403584017762e-02
8.850000000000000000e+01 2.701138716845378207e-01 7.034496277711855816e-01 2.643650054427712504e-02
8.875000000000000000e+01 2.706963130577700882e-01 7.027586701053371021e-01 2.654501683689421132e-02
8.900000000000000000e+01 2.713245847320566728e-01 7.020111174268053311e-01 2.666429784113723972e-02
8.925000000000000000e+01 2.720155729606632544e-01 7.011888282447678034e-01 2.679559879456928570e-02
8.950000000000000000e+01 2.727881377944358920e-01 7.002720540955831297e-01 2.693980810998106851e-02
8.975000000000000000e+01 2.736627860017827318e-01 6.992390678010778071e-01 2.709814619713968656e-02
9.000000000000000000e+01 2.746611762555745684e-01 6.980658911046075943e-01 2.727293263981764998e-02
9.025000000000000000e+01 2.758054676416479278e-01 6.967261753088842546e-01 2.746835704946758161e-02
9.050000000000000000e+01 2.771175430239510851e-01 6.951913240706787400e-01 2.769113290537049410e-02
9.075000000000000000e+01 2.786181653180417328e-01 6.934308307056131770e-01 2.795100397634523934e-02
9.100000000000000000e+01 2.803261223922290379e-01 6.914128458944717170e-01 2.826103171329978625e-02
9.125000000000000000e+01 2.822574293624132147e-01 6.891049063694371091e-01 2.863766426814969707e-02
9.150000000000000000e+01 2.844246397042783370e-01 6.864748120888404248e-01 2.910054820688087740e-02
9.175000000000000000e+01 2.868363064950627539e-01 6.834916164358972868e-01 2.967207706904003914e-02
9.200000000000000000e+01 2.894966156114147093e-01 6.801267050953807569e-01 3.037667929320430130e-02
9.225000000000000000e+01 2.924051890085057614e-01 6.763549715154535402e-01 3.123983947604158304e-02
9.250000000000000000e+01 2.955570505527234659e-01 6.721560404980870818e-01 3.228690894919038212e-02
9.275000000000000000e+01 2.989427125713735034e-01 6.675155805142556353e-01 3.354170691437159679e-02
9.300000000000000000e+01 3.025483490675157650e-01 6.624266213109784029e-01 3.502502962150579047e-02
9.325000000000000000e+01 3.063560005179659651e-01 6.568908841710365820e-01 3.675311531099720308e-02
9.350000000000000000e+01 3.103438032697408144e-01 6.509199591720505884e-01 3.873623755820812531e-02
9.375000000000000000e+01 3.144862462852463514e-01 6.445362396309370911e-01 4.097751408381672400e-02
9.400000000000000000e+01 3.187544953916871537e-01 6.377734240033252622e-01 4.347208060498816695e-02
9.425000000000000000e+01 3.231168026840749996e-01 6.306764950670840086e-01 4.620670224884117216e-02
9.450000000000000000e+01 3.275390135637733513e-01 6.233010985687839067e-01 4.915988786744257544e-02
9.475000000000000000e+01 3.319851635308894156e-01 6.157123167436244771e-01 5.230251972548573269e-02
9.500000000000000000e+01 3.364181815865755487e-01 6.079828580651787107e-01 5.559896034824662880e-02
9.525000000000000000e+01 3.408006870811144395e-01 6.001907557636310120e-01 5.900855715525384071e-02
9.550000000000000000e+01 3.450958815313653893e-01 5.924166834314206209e-01 6.248743503721475301e-02
9.575000000000000000e+01 3.492684395044602930e-01 5.847411288142245755e-01 6.599043168131539516e-02
9.600000000000000000e+01 3.532853488607902159e-01 5.772416024436778370e-01 6.947304869553183604e-02
9.625000000000000000e+01 3.571165986904812906e-01 5.699901423521429589e-01 7.289325895737534811e-02
9.650000000000000000e+01 3.607357229479036809e-01 5.630512250090254911e-01 7.621305204307157743e-02
9.675000000000000000e+01 3.641201892867578227e-01 5.564802027303455967e-01 7.939960798289653898e-02
9.700000000000000000e+01 3.672516525146920507e-01 5.503223250271340738e-01 8.242602245817354234e-02
9.725000000000000000e+01 3.701160853919266414e-01 5.446123255854020684e-01 8.527158902267167884e-02
9.750000000000000000e+01 3.727037760938923805e-01 5.393745916543386532e-01 8.792163225176904962e-02
9.775000000000000000e+01 3.750092687154631399e-01 5.346237103691151571e-01 9.036702091542196669e-02
9.800000000000000000e+01 3.770312674393731522e-01 5.303653126487537506e-01 9.260341991187266697e-02
9.825000000000000000e+01 3.787725946955414202e-01 5.265969277937732063e-01 9.463047751068477675e-02
9.850000000000000000e+01 3.802401512751057977e-01 5.233088307664511829e-01 9.645101795844313042e-02
9.875000000000000000e+01 3.814448565699635196e-01 5.204847472000286857e-01 9.807039623000808615e-02
9.900000000000000000e+01 3.824014718362214738e-01 5.181025166456314501e-01 9.949601151814790878e-02
9.925000000000000000e+01 3.831282965310986999e-01 5.161346820697534366e-01 1.007370213991482522e-01
9.950000000000000000e+01 3.836467419849105553e-01 5.145490909063248353e-01 1.018041671087645539e-01
9.975000000000000000e+01 3.839808204113631662e-01 5.133095106142178121e-01 1.027096689744190910e-01
1.000000000000000000e+02 3.841565648273084221e-01 5.123763635029551233e-01 1.034670716697358162e-01
1.002500000000000000e+02 3.842013684372246884e-01 5.117076372490484415e-01 1.040909943137273697e-01
1.005000000000000000e+02 3.841432352771987357e-01 5.112600470091659410e-01 1.045967177136353787e-01
1.007500000000000000e+02 3.840099655002224832e-01 5.109903824983506038e-01 1.049996520014270796e-01
1.010000000000000000e+02 3.838283343797205260e-01 5.108569428339848617e-01 1.053147227862952784e-01
1.012500000000000000e+02 3.836233589476316097e-01 5.108208613617020166e-01 1.055557796906673729e-01
1.015000000000000000e+02 3.834176999554814724e-01 5.108472024195668260e-01 1.057350976249516183e-01
1.017500000000000000e+02 3.832312312927790288e-01 5.109057241461827381e-01 1.058630445610394266e-01
1.020000000000000000e+02 3.830807241911725614e-01 5.109712862972244363e-01 1.059479895116039183e-01
1.022500000000000000e+02 3.829796361236146307e-01 5.110238958150850053e-01 1.059964680613001975e-01
1.025000000000000000e+02 3.829379897472922623e-01 5.110483936031513519e-01 1.060136166495563859e-01
1.027500000000000000e+02 3.829624017749765352e-01 5.110338601055717245e-01 1.060037381194515460e-01
1.030000000000000000e+02 3.830562874010465246e-01 5.109728161988811301e-01 1.059708964000722620e-01
1.032500000000000000e+02 3.832202113238017960e-01 5.108604348946443885e-01 1.059193537815536351e-01
1.035000000000000000e+02 3.834523035184111972e-01 5.106938786107486639e-01 1.058538178708412630e-01
1.037500000000000000e+02 3.837486355563305418e-01 5.104719673053981221e-01 1.057793971382713361e-01
1.040000000000000000e+02 3.841035605120838858e-01 5.101951625351426323e-01 1.057012769527740925e-01
1.042500000000000000e+02 3.845100407169763645e-01 5.098659290098558339e-01 1.056240302731679959e-01
1.045000000000000000e+02 3.849600412067464839e-01 5.094893154228223864e-01 1.055506433704304775e-01
1.047500000000000000e+02 3.854449511864498357e-01 5.090736889126388220e-01 1.054813599009117586e-01
1.050000000000000000e+02 3.859560000201669450e-01 5.086313942548490452e-01 1.054126057249840931e-01
1.052500000000000000e+02 3.864846123961928059e-01 5.081791977170215802e-01 1.053361898867850033e-01
1.055000000000000000e+02 3.870227505939701773e-01 5.077383270498091461e-01 1.052389223562201909e-01
1.057500000000000000e+02 3.875632856253787284e-01 5.073340295702548630e-01 1.051026848043666306e-01
1.060000000000000000e+02 3.881003876555776944e-01 5.069946490697321284e-01 1.049049632746901495e-01
1.062500000000000000e+02 3.886298337139004744e-01 5.067503002078941332e-01 1.046198660782053647e-01
1.065000000000000000e+02 3.891491114499776027e-01 5.066313008397987927e-01 1.042195877102247148e-01
1.067500000000000000e+02 3.896573107352921950e-01 5.066664710280956996e-01 1.036762182366123553e-01
1.070000000000000000e+02 3.901548994017791094e-01 5.068814390943833237e-01 1.029636615038367342e-01
1.072500000000000000e+02 3.906435301852288489e-01 5.072969896911706522e-01 1.020594801236001242e-01
1.075000000000000000e+02 3.911259305787403440e-01 5.079275902102811102e-01 1.009464792109778242e-01
1.077500000000000000e+02 3.916058141430017736e-01 5.087801791322033029e-01 9.961400672479520102e-02
1.080000000000000000e+02 3.920877027934376868e-01 5.098534298367717321e-01 9.805886736979074758e-02
1.082500000000000000e+02 3.925765973311753365e-01 5.111375778786576562e-01 9.628582479016711826e-02
1.085000000000000000e+02 3.930775312912768715e-01 5.126148765003213370e-01 9.430759220840170820e-02
1.087500000000000000e+02 3.935951153927443880e-01 5.142605584922262940e-01 9.214432611502991477e-02
1.090000000000000000e+02 3.941331759277116320e-01 5.160441246908753499e-01 8.982269938141418386e-02
1.092500000000000000e+02 3.946945804260378332e-01 5.179308117214429519e-01 8.737460785251904838e-02
1.095000000000000000e+02 3.952812350067944624e-01 5.198831107160623022e-01 8.483565427714363782e-02
1.097500000000000000e+02 3.958942147720167504e-01 5.218624317481219688e-01 8.224335347986103106e-02
1.100000000000000000e+02 3.965338835500538672e-01 5.238308327578152790e-01 7.963528369213135338e-02
1.102500000000000000e+02 3.971999370255300255e-01 5.257529024742437773e-01 7.704716050022712703e-02
1.105000000000000000e+02 3.978913545459014101e-01 5.275974601252120255e-01 7.451118532888588442e-02
1.107500000000000000e+02 3.986063548123108258e-01 5.293390093896697124e-01 7.205463579801965612e-02
1.110000000000000000e+02 3.993424668676217038e-01 5.309586121696330263e-01 6.969892096274524218e-02
1.112500000000000000e+02 4.000967022966571696e-01 5.324442986078368190e-01 6.745899909550509554e-02
1.115000000000000000e+02 4.008657612896295852e-01 5.337910335465460010e-01 6.534320516382480237e-02
1.117500000000000000e+02 4.016461220125006615e-01 5.350003921725898781e-01 6.335348581490936326e-02
1.120000000000000000e+02 4.024340088247813085e-01 5.360800236234590788e-01 6.148596755175961270e-02
1.122500000000000000e+02 4.032253005152459657e-01 5.370427661492049864e-01 5.973193333554963069e-02
1.125000000000000000e+02 4.040155051590623714e-01 5.379055249430721997e-01 5.807896989786506814e-02
1.127500000000000000e+02 4.047998496765970455e-01 5.386878029220616426e-01 5.651234740134170736e-02
1.130000000000000000e+02 4.055734428657518098e-01 5.394101986725370335e-01 5.501635846171082367e-02
1.132500000000000000e+02 4.063314414736970415e-01 5.400928687600365929e-01 5.357568976626655988e-02
1.135000000000000000e+02 4.070691904745611378e-01 5.407541877672743524e-01 5.217662175816423914e-02
1.137500000000000000e+02 4.077823701411043555e-01 5.414095538275220942e-01 5.080807603137309225e-02
1.140000000000000000e+02 4.084671903065160148e-01 5.420704714758373122e-01 4.946233821764681182e-02
1.142500000000000000e+02 4.091206307496874084e-01 5.427439258140851486e-01 4.813544343622692956e-02
1.145000000000000000e+02 4.097406719710497414e-01 5.434321797628751671e-01 4.682714826607429354e-02
1.147500000000000000e+02 4.103264628852954510e-01 5.441329813112092406e-01 4.554055580349503085e-02
1.150000000000000000e+02 4.108783900069420403e-01 5.448401727929361726e-01 4.428143720012218953e-02
1.152500000000000000e+02 4.113980329531242708e-01 5.455446053689122499e-01 4.305736167796328506e-02
1.155000000000000000e+02 4.118880172332395340e-01 5.462352441831763716e-01 4.187673858358453849e-02
1.157500000000000000e+02 4.123517416539027036e-01 5.469004179897902773e-01 4.074784035630742846e-02
1.160000000000000000e+02 4.127930456121756131e-01 5.475290282339830839e-01 3.967792615384145571e-02
1.162500000000000000e+02 4.132158333533202388e-01 5.481117026389081825e-01 3.867246400777153703e-02
1.165000000000000000e+02 4.136237507714310979e-01 5.486416752776797079e-01 3.773457395088931909e-02
1.167500000000000000e+02 4.140199265934357276e-01 5.491154290633288859e-01 3.686464434323517836e-02
1.170000000000000000e+02 4.144067915925663814e-01 5.495329906137491616e-01 3.606021779368435987e-02
1.172500000000000000e+02 4.147860074192736279e-01 5.498979487545596623e-01 3.531604382616728571e-02
1.175000000000000000e+02 4.151584831872873194e-01 5.502171265818736057e-01 3.462439023083958844e-02
1.177500000000000000e+02 4.155245527583716347e-01 5.504999680031550380e-01 3.397547923847327178e-02
1.180000000000000000e+02 4.158842096584937087e-01 5.507575715756238832e-01 3.335821876588282442e-02
1.182500000000000000e+02 4.162373843069062662e-01 5.510015792912129617e-01 3.276103640188095939e-02
1.185000000000000000e+02 4.165841286651331132e-01 5.512428823998832828e-01 3.217298893498336809e-02
1.187500000000000000e+02 4.169247073250892388e-01 5.514904314369539762e-01 3.158486123795663236e-02
1.190000000000000000e+02 4.172596265558299322e-01 5.517500407846536170e-01 3.099033265951593730e-02
1.192500000000000000e+02 4.175896329637782123e-01 5.520233737938616825e-01 3.038699324236094484e-02
1.195000000000000000e+02 4.179157295780515646e-01 5.523071151484852948e-01 2.977715527346314409e-02
1.197500000000000000e+02 4.182391242084738670e-01 5.525924334657176251e-01 2.916844232580947591e-02
1.200000000000000000e+02 4.185611183744027408e-01 5.528649830597545112e-01 2.857389856584265780e-02
1.202500000000000000e+02 4.188829330626991920e-01 5.531052670824898598e-01 2.801179985481119100e-02
1.205000000000000000e+02 4.192055687157035249e-01 5.532896241759412970e-01 2.750480710835509837e-02
1.207500000000000000e+02 4.195297702093110370e-01 5.533913864393531501e-01 2.707884335133620146e-02
1.210000000000000000e+02 4.198560619049511722e-01 5.533825047975620137e-01 2.676143329748712635e-02
1.212500000000000000e+02 4.201848074907911235e-01 5.532352596837338821e-01 2.657993282547535877e-02
1.215000000000000000e+02 4.205161979555170904e-01 5.529242731036220215e-01 2.655952894086030525e-02
1.217500000000000000e+02 4.208502163637192761e-01 5.524284900192455439e-01 2.672129361703533268e-02
1.220000000000000000e+02 4.211866376304287396e-01 5.517330018027017946e-01 2.708036056687018744e-02
1.222500000000000000e+02 4.215251055235745281e-01 5.508305278045395603e-01 2.764436667188564789e-02
1.225000000000000000e+02 4.218652700782946074e-01 5.497223162346813741e-01 2.841241368702399767e-02
1.227500000000000000e+02 4.222068601492094397e-01 5.484186180344156059e-01 2.937452181637532564e-02
1.230000000000000000e+02 4.225497004769140363e-01 5.469384754966348794e-01 3.051182402645166020e-02
1.232500000000000000e+02 4.228936686497266062e-01 5.453090775517668298e-01 3.179725379850795175e-02
1.235000000000000000e+02 4.232387184470108865e-01 5.435643930979396909e-01 3.319688845504935315e-02
1.237500000000000000e+02 4.235849515342545724e-01 5.417434291582975403e-01 3.467161930744783876e-02
1.240000000000000000e+02 4.239326949412054457e-01 5.398880308380549220e-01 3.617927422073983351e-02
1.242500000000000000e+02 4.242824936268543290e-01 5.380406688459559161e-01 3.767683752718967855e-02
1.245000000000000000e+02 4.246350315740390902e-01 5.362422156394228701e-01 3.912275278653805366e-02
1.247500000000000000e+02 4.249910706829763685e-01 5.345299926215190123e-01 4.047893669550492457e-02
1.250000000000000000e+02 4.253514796323991654e-01 5.329361051590146836e-01 4.171241520858563756e-02
1.252500000000000000e+02 4.257173221745603753e-01 5.314862192164975241e-01 4.279645860894280840e-02
1.255000000000000000e+02 4.260898731710086040e-01 5.301989128260589101e-01 4.371121400293281889e-02
1.257500000000000000e+02 4.264704889868665694e-01 5.290855455305907284e-01 4.444396548254360424e-02
1.260000000000000000e+02 4.268603676405189895e-01 5.281506797729264013e-01 4.498895258655455365e-02
1.262500000000000000e+02 4.272603652207307978e-01 5.273927112789187355e-01 4.534692350034980057e-02
1.265000000000000000e+02 4.276709606471080782e-01 5.268046991845778404e-01 4.552434016831455321e-02
1.267500000000000000e+02 4.280923280076346371e-01 5.263751517891963605e-01 4.553252020316975873e-02
1.270000000000000000e+02 4.285243576048978764e-01 5.260888709037413458e-01 4.538677149136144395e-02
1.272500000000000000e+02 4.289665123159175364e-01 5.259277882704358476e-01 4.510569941364633850e-02
1.275000000000000000e+02 4.294175977212920658e-01 5.258717249772599800e-01 4.471067730144799579e-02
1.277500000000000000e+02 4.298756237399501967e-01 5.258990567127970195e-01 4.422531954725271441e-02
1.280000000000000000e+02 4.303379041045358733e-01 5.259870983806700373e-01 4.367499751479503312e-02
1.282500000000000000e+02 4.308013434418093146e-01 5.261124726001066287e-01 4.308618395808339052e-02
1.285000000000000000e+02 4.312627073226746877e-01 5.262514185329044691e-01 4.248587414442090565e-02
1.287500000000000000e+02 4.317187472429476203e-01 5.263803603347634308e-01 4.190089242228952487e-02
1.290000000000000000e+02 4.321661592114253714e-01 5.264765835807319050e-01 4.135725720784245996e-02
1.292500000000000000e+02 4.326015892168607602e-01 5.265189503705547391e-01 4.087946041258477825e-02
1.295000000000000000e+02 4.330217574877489040e-01 5.264885008490691742e-01 4.048974166318138057e-02
1.297500000000000000e+02 4.334237607238363155e-01 5.263687738362861079e-01 4.020746543987763211e-02
1.300000000000000000e+02 4.338053598065984562e-01 5.261460679145174568e-01 4.004857227888357352e-02
1.302500000000000000e+02 4.341651855098500601e-01 5.258095253779566658e-01 4.002528911219352392e-02
1.305000000000000000e+02 4.345027994160784446e-01 5.253513528889113271e-01 4.014584769500973566e-02
1.307500000000000000e+02 4.348186859155060979e-01 5.247669146926532413e-01 4.041439939184046648e-02
1.310000000000000000e+02 4.351142523204769574e-01 5.240548843632168996e-01 4.083086331630580990e-02
1.312500000000000000e+02 4.353918136464816069e-01 5.232172550588802817e-01 4.139093129463786158e-02
1.315000000000000000e+02 4.356545682235992700e-01 5.222593623989546519e-01 4.208606937744610588e-02
1.317500000000000000e+02 4.359064340719853714e-01 5.211898974061250911e-01 4.290366852188941260e-02
1.320000000000000000e+02 4.361517948586411952e-01 5.200208612008507814e-01 4.382734394050789850e-02
1.322500000000000000e+02 4.363951331753211926e-01 5.187674525785870294e-01 4.483741424609222898e-02
1.325000000000000000e+02 4.366406695891207335e-01 5.174476526668354559e-01 4.591167774404340818e-02
1.327500000000000000e+02 4.368920304765436802e-01 5.160816179044869223e-01 4.702635161896928651e-02
1.330000000000000000e+02 4.371519274840870439e-01 5.146907568684149226e-01 4.815731564749908822e-02
1.332500000000000000e+02 4.374218346698058868e-01 5.132967191137277618e-01 4.928144621646648321e-02
1.335000000000000000e+02 4.377016297047185978e-01 5.119202552589660060e-01 5.037811503631538235e-02
1.337500000000000000e+02 4.379893265593148288e-01 5.105800869899302930e-01 5.143058645075543334e-02
1.340000000000000000e+02 4.382809653655376780e-01 5.092917681939093111e-01 5.242726644055287905e-02
1.342500000000000000e+02 4.385707576813503428e-01 5.080666342024799942e-01 5.336260811616948263e-02
1.345000000000000000e+02 4.388514629596624861e-01 5.069108894348250960e-01 5.423764760551297998e-02
1.347500000000000000e+02 4.391149701052634580e-01 5.058249115086729253e-01 5.506011838606368614e-02
1.350000000000000000e+02 4.393530635319424782e-01 5.048028285087804434e-01 5.584410795927702287e-02
1.352500000000000000e+02 4.395583269541044613e-01 5.038323669104876057e-01 5.660930613540846035e-02
1.355000000000000000e+02 4.397251162472577413e-01 5.028950685012503197e-01 5.737981525149285500e-02
1.357500000000000000e+02 4.398504454924295759e-01 5.019667867740691403e-01 5.818276773350118669e-02
1.360000000000000000e+02 4.399346493959933602e-01 5.010186327690517860e-01 5.904671783495531873e-02
1.362500000000000000e+02 4.399817308327723664e-01 5.000181339424933924e-01 6.000013522473421346e-02
1.365000000000000000e+02 4.399993557025765334e-01 4.989307890309143678e-01 6.106985526650864776e-02
1.367500000000000000e+02 4.399985363811368400e-01 4.977216539098238135e-01 6.227980970903919389e-02
1.370000000000000000e+02 4.399930002469765178e-01 4.963571415541703780e-01 6.364985819885303486e-02
1.372500000000000000e+02 4.399983520376529178e-01 4.948066586370722386e-01 6.519498932527556523e-02
1.375000000000000000e+02 4.400310711895553117e-01 4.930442618964143708e-01 6.692466691403077539e-02
1.377500000000000000e+02 4.401075093972813823e-01 4.910500349065474168e-01 6.884245569617147842e-02
1.380000000000000000e+02 4.402429433325646957e-01 4.888113211725689244e-01 7.094573549486662967e-02
1.382500000000000000e+02 4.404507747696405073e-01 4.863236311102794307e-01 7.322559412008017299e-02
1.385000000000000000e+02 4.407419071169719205e-01 4.835912354199384255e-01 7.566685746308993155e-02
1.387500000000000000e+02 4.411242904040957313e-01 4.806274366340939075e-01 7.824827296181088854e-02
1.390000000000000000e+02 4.416026783951065848e-01 4.774543601597585063e-01 8.094296144513549174e-02
1.392500000000000000e+02 4.421785071411771795e-01 4.741024673197209438e-01 8.371902553910134936e-02
1.395000000000000000e+02 4.428499508621264180e-01 4.706094646923418834e-01 8.654058444553254514e-02
1.397500000000000000e+02 4.436120471515379582e-01 4.670190031152559040e-01 8.936894973320595736e-02
1.400000000000000000e+02 4.444569544730345156e-01 4.633788373239149383e-01 9.216420820305035178e-02
1.402500000000000000e+02 4.453742681131104275e-01 4.597389550268135561e-01 9.488677686007587764e-02
1.405000000000000000e+02 4.463514191707662615e-01 4.561494927102717201e-01 9.749908811896221272e-02
1.407500000000000000e+02 4.473741426081858097e-01 4.526588164240713530e-01 9.996704096774278181e-02
1.410000000000000000e+02 4.484270296634515485e-01 4.493117353908825384e-01 1.022612349456657743e-01
1.412500000000000000e+02 4.494941884061349757e-01 4.461479795461239517e-01 1.043578320477414056e-01
1.415000000000000000e+02 4.505599573759371257e-01 4.432011059816728382e-01 1.062389366423900500e-01
1.417500000000000000e+02 4.516096116719536813e-01 4.404977640844168207e-01 1.078926242436290261e-01
1.420000000000000000e+02 4.526299635002865029e-01 4.380575052708179928e-01 1.093125312288953654e-01
1.422500000000000000e+02 4.536098497257886608e-01 4.358928312146952977e-01 1.104973190595159860e-01
1.425000000000000000e+02 4.545405093589655054e-01 4.340095463832143730e-01 1.114499442578206490e-01
1.427500000000000000e+02 4.554158739157110891e-01 4.324071685280463928e-01 1.121769575562427540e-01
1.430000000000000000e+02 4.562327023364284306e-01 4.310794799658918541e-01 1.126878176976799512e-01
1.432500000000000000e+02 4.569905092476065911e-01 4.300151535177176854e-01 1.129943372346751268e-01
1.435000000000000000e+02 4.576913016149397051e-01 4.291983690420927977e-01 1.131103293429675249e-01
1.437500000000000000e+02 4.583392411102541475e-01 4.286093527503048173e-01 1.130514061394403691e-01
1.440000000000000000e+02 4.589403839380525874e-01 4.282247802342489806e-01 1.128348358276984459e-01
1.442500000000000000e+02 4.595024740145288722e-01 4.280182130722492428e-01 1.124793129132219127e-01
1.445000000000000000e+02 4.600346673013903098e-01 4.279608083791188733e-01 1.120045243194910667e-01
1.447500000000000000e+02 4.605470297494310694e-01 4.280223771403890431e-01 1.114305931101804426e-01
1.450000000000000000e+02 4.610498149823058500e-01 4.281728071643036149e-01 1.107773778533910347e-01
1.452500000000000000e+02 4.615527662327482128e-01 4.283835430969781255e-01 1.100636906702734397e-01
1.455000000000000000e+02 4.620645519304057425e-01 4.286290347065375705e-01 1.093064133630562429e-01
1.457500000000000000e+02 4.625924636986493699e-01 4.288880493766556445e-01 1.085194869246948746e-01
1.460000000000000000e+02 4.631420914165510494e-01 4.291448140004532341e-01 1.077130945829961883e-01
1.462500000000000000e+02 4.637169959615229375e-01 4.293899332724205875e-01 1.068930707660569190e-01
1.465000000000000000e+02 4.643183352121753593e-01 4.296207194359120685e-01 1.060609453519128637e-01
1.467500000000000000e+02 4.649447600751255294e-01 4.298408754873823123e-01 1.052143644374921583e-01
1.470000000000000000e+02 4.655926875906451490e-01 4.300593532974164024e-01 1.043479591119379213e-01
1.472500000000000000e+02 4.662568887066747547e-01 4.302887267336631405e-01 1.034543845596621880e-01
1.475000000000000000e+02 4.669312036248114417e-01 4.305432734064111311e-01 1.025255229687770248e-01
1.477500000000000000e+02 4.676091183548293229e-01 4.308370409431999670e-01 1.015538407019710709e-01
1.480000000000000000e+02 4.682842843605981575e-01 4.311820585601985889e-01 1.005336570792034201e-01
1.482500000000000000e+02 4.689509378939413220e-01 4.315867899527981999e-01 9.946227215326043647e-02
1.485000000000000000e+02 4.696044147628457566e-01 4.320550367682043369e-01 9.834054846895010082e-02
1.487500000000000000e+02 4.702415197224504850e-01 4.325854602169092455e-01 9.717302006063999187e-02
1.490000000000000000e+02 4.708608313355907571e-01 4.331716750805720828e-01 9.596749358383832584e-02
1.492500000000000000e+02 4.714626990443451238e-01 4.338030415230285097e-01 9.473425943262618609e-02
1.495000000000000000e+02 4.720491715582686987e-01 4.344656755927435166e-01 9.348515284898725741e-02
1.497500000000000000e+02 4.726237619347688490e-01 4.351439582348918256e-01 9.223227983033982502e-02
1.500000000000000000e+02 4.731911627720691849e-01 4.358220062073101531e-01 9.098683102062023187e-02
1.502500000000000000e+02 4.737568519443007276e-01 4.364854128432372748e-01 8.975773521246252495e-02
1.505000000000000000e+02 4.743265672698681046e-01 4.371227622573423677e-01 8.855067047279006898e-02
1.507500000000000000e+02 4.749058216130963572e-01 4.377268758053177167e-01 8.736730258158600937e-02
1.510000000000000000e+02 4.754994486353754102e-01 4.382955883746250114e-01 8.620496298999975882e-02
1.512500000000000000e+02 4.761113377370286281e-01 4.388318771971478904e-01 8.505678506582310672e-02
1.515000000000000000e+02 4.767442505808810460e-01 4.393435881684476518e-01 8.391216125067048337e-02
1.517500000000000000e+02 4.773997398321661589e-01 4.398425861055305086e-01 8.275767406230351286e-02
1.520000000000000000e+02 4.780781624849218536e-01 4.403436016559850730e-01 8.157823585909271258e-02
1.522500000000000000e+02 4.787788516051915133e-01 4.408627028917239121e-01 8.035844550308418599e-02
1.525000000000000000e+02 4.795004408622928760e-01 4.414155834166574310e-01 7.908397572104997053e-02
1.527500000000000000e+02 4.802413089908045829e-01 4.420159594086892074e-01 7.774273160050629294e-02
1.530000000000000000e+02 4.809999325540698090e-01 4.426742509622597632e-01 7.632581648367089966e-02
1.532500000000000000e+02 4.817751341468884396e-01 4.433968546806605904e-01 7.482801117245063693e-02
1.535000000000000000e+02 4.825660939435857388e-01 4.441859930038010718e-01 7.324791305261313390e-02
1.537500000000000000e+02 4.833723013515103251e-01 4.450399968317274579e-01 7.158770181676293864e-02
1.540000000000000000e+02 4.841934355824039082e-01 4.459540216861164197e-01 6.985254273148003290e-02
1.542500000000000000e+02 4.850292491898223757e-01 4.469207738281868458e-01 6.804997698199054257e-02
1.545000000000000000e+02 4.858794280232475726e-01 4.479314586072369320e-01 6.618911336951538438e-02
1.547500000000000000e+02 4.867433786094707560e-01 4.489764557550816604e-01 6.428016563544813877e-02
1.550000000000000000e+02 4.876201166822414779e-01 4.500458568724629571e-01 6.233402644529562053e-02
1.552500000000000000e+02 4.885082175343458122e-01 4.511295764288599797e-01 6.036220603679461061e-02
1.555000000000000000e+02 4.894060563561104527e-01 4.522170661605586228e-01 5.837687748332974491e-02
1.557500000000000000e+02 4.903120527372283877e-01 4.532969414282651544e-01 5.639100583450587512e-02
1.560000000000000000e+02 4.912249951307017803e-01 4.543564582161875309e-01 5.441854665311103567e-02
1.562500000000000000e+02 4.921441466626609862e-01 4.553814179361841963e-01 5.247443540115499794e-02
1.565000000000000000e+02 4.930693348000035892e-01 4.563561488530724630e-01 5.057451634692457232e-02
1.567500000000000000e+02 4.940009400711700138e-01 4.572639693266931094e-01 4.873509060213672417e-02
1.570000000000000000e+02 4.949398782514747297e-01 4.580877767258322297e-01 4.697234502269315159e-02
1.572500000000000000e+02 4.958874750407052945e-01 4.588109705057960008e-01 4.530155445349885734e-02
1.575000000000000000e+02 4.968451619272550301e-01 4.594185157195070923e-01 4.373632235323836326e-02
1.577500000000000000e+02 4.978141363794992280e-01 4.598980096712431687e-01 4.228785394925792251e-02
1.580000000000000000e+02 4.987949897503007879e-01 4.602406176895577627e-01 4.096439256014228203e-02
1.582500000000000000e+02 4.997875688107897285e-01 4.604416162542225854e-01 3.977081493498690890e-02
1.585000000000000000e+02 5.007908584114677542e-01 4.605006722472378966e-01 3.870846934129462680e-02
1.587500000000000000e+02 5.018030244969861053e-01 4.604217387627000946e-01 3.777523674031393885e-02
1.590000000000000000e+02 5.028213691093492699e-01 4.602128183662789751e-01 3.696581252437244891e-02
1.592500000000000000e+02 5.038424503318981174e-01 4.598853976330740112e-01 3.627215203502763552e-02
1.595000000000000000e+02 5.048622714202894990e-01 4.594537700610475395e-01 3.568395851866389135e-02
1.597500000000000000e+02 5.058766346164401684e-01 4.589340744862228094e-01 3.518929089733680710e-02
1.600000000000000000e+02 5.068815171449549961e-01 4.583433668216232437e-01 3.477511603342262059e-02
1.602500000000000000e+02 5.078733157791055497e-01 4.576986464170909041e-01 3.442803780380393475e-02
1.605000000000000000e+02 5.088490481065319759e-01 4.570160374495121358e-01 3.413491444395516661e-02
1.607500000000000000e+02 5.098064149433252368e-01 4.563100404198340287e-01 3.388354463683992263e-02
1.610000000000000000e+02 5.107439446064181432e-01 4.555929096564549363e-01 3.366314573712647640e-02
1.612500000000000000e+02 5.116610197401824101e-01 4.548742476112709876e-01 3.346473264854654683e-02
1.615000000000000000e+02 5.125578033978390735e-01 4.541608178406982832e-01 3.328137876146290003e-02
1.617500000000000000e+02 5.134349918708361882e-01 4.534567356674406580e-01 3.310827246172297345e-02
1.620000000000000000e+02 5.142934782807455640e-01 4.527638206962698031e-01 3.294270102298467451e-02
1.622500000000000000e+02 5.151341312404189576e-01 4.520822125283306403e-01 3.278365623125054085e-02
1.625000000000000000e+02 5.159576642983758621e-01 4.514109326773348974e-01 3.263140302428967077e-02
1.627500000000000000e+02 5.167646353505184198e-01 4.507485430055464537e-01 3.248682164393452976e-02
1.630000000000000000e+02 5.175554498364316469e-01 4.500936213066418223e-01 3.235092885692564257e-02
1.632500000000000000e+02 5.183303964955761067e-01 4.494451865205617569e-01 3.222441698386224046e-02
1.635000000000000000e+02 5.190897859412928472e-01 4.488028983918226911e-01 3.210731566688487804e-02
1.637500000000000000e+02 5.198341492546083575e-01 4.481670886962929590e-01 3.199876204909910676e-02
1.640000000000000000e+02 5.205644770864970017e-01 4.475386784345951607e-01 3.189684447890826779e-02
1.642500000000000000e+02 5.212823426454471498e-01 4.469188794915275320e-01 3.179877786302516551e-02
1.645000000000000000e+02 5.219899197986259676e-01 4.463089396239955375e-01 3.170114057737813407e-02
1.647500000000000000e+02 5.226899461233156519e-01 4.457096735393868414e-01 3.160038033729738183e-02
1.650000000000000000e+02 5.233856303826447398e-01 4.451211723118483343e-01 3.149319730550637075e-02
1.652500000000000000e+02 5.240805120357918678e-01 4.445424984559795956e-01 3.137698950822839783e-02
1.655000000000000000e+02 5.247781449974060486e-01 4.439716358138354746e-01 3.125021918875954541e-02
1.657500000000000000e+02 5.254816554646720705e-01 4.434056405647466281e-01 3.111270397058170378e-02
1.660000000000000000e+02 5.261933262924531896e-01 4.428407933645666095e-01 3.096588034298016628e-02
1.662500000000000000e+02 5.269143347317650772e-01 4.422728982505290674e-01 3.081276701770668466e-02
1.665000000000000000e+02 5.276448311435943950e-01 4.416972677455066609e-01 3.065790111089954084e-02
1.667500000000000000e+02 5.283841114897092073e-01 4.411089435035847051e-01 3.050694500670575807e-02
1.670000000000000000e+02 5.291308244797774396e-01 4.405028290873458929e-01 3.036634643287748625e-02
1.672500000000000000e+02 5.298828920114743157e-01 4.398743081500524621e-01 3.024279983847373565e-02
1.675000000000000000e+02 5.306372698612100702e-01 4.392199295484389143e-01 3.014280059035110565e-02
1.677500000000000000e+02 5.313896934962006879e-01 4.385381100390174924e-01 3.007219646478223596e-02
1.680000000000000000e+02 5.321346927649646119e-01 4.378294449120733178e-01 3.003586232296241720e-02
1.682500000000000000e+02 5.328660430406325643e-01 4.370963963589186152e-01 3.003756060044888293e-02
1.685000000000000000e+02 5.335774567064506257e-01 4.363426612352450662e-01 3.007988205830455092e-02
1.687500000000000000e+02 5.342632804881746189e-01 4.355722509713757518e-01 3.016446854044924422e-02
1.690000000000000000e+02 5.349188629181782506e-01 4.347888729468392666e-01 3.029226413498320447e-02
1.692500000000000000e+02 5.355405872779952503e-01 4.339953739933801180e-01 3.046403872862433679e-02
1.695000000000000000e+02 5.361257851535324859e-01 4.331933966586216100e-01 3.068081818784562653e-02
1.697500000000000000e+02 5.366727231309423862e-01 4.323829293843252097e-01 3.094434748473237282e-02
1.700000000000000000e+02 5.371807957794225707e-01 4.315618820159687341e-01 3.125732220460864658e-02
1.702500000000000000e+02 5.376507024741442597e-01 4.307258010318890107e-01 3.162349649396634793e-02
1.705000000000000000e+02 5.380844492836722726e-01 4.298679075098678082e-01 3.204764320645984294e-02
1.707500000000000000e+02 5.384851250625605212e-01 4.289794822310282751e-01 3.253539270641092607e-02
1.710000000000000000e+02 5.388565297636134233e-01 4.280505608672228735e-01 3.309290936916346737e-02
1.712500000000000000e+02 5.392029163119057555e-01 4.270707077123918616e-01 3.372637597570261880e-02
1.715000000000000000e+02 5.395287416339353825e-01 4.260300039925546955e-01 3.444125437351074071e-02
1.717500000000000000e+02 5.398384836682096344e-01 4.249200226742238518e-01 3.524149365756724939e-02
1.720000000000000000e+02 5.401363021825362765e-01 4.237349787464543271e-01 3.612871907100999314e-02
1.722500000000000000e+02 5.404257436153441230e-01 4.224726994209376252e-01 3.710155696371832124e-02
1.725000000000000000e+02 5.407095545174398499e-01 4.211353381697234832e-01 3.815510731283687507e-02
1.727500000000000000e+02 5.409897407272150627e-01 4.197297718006386957e-01 3.928048747214625547e-02
1.730000000000000000e+02 5.412677825494122130e-01 4.182675183336265201e-01 4.046469911696159300e-02
1.732500000000000000e+02 5.415447848056610392e-01 4.167646624388914312e-01 4.169055275544802930e-02
1.735000000000000000e+02 5.418215355687678869e-01 4.152412418912712067e-01 4.293722253996103133e-02
1.737500000000000000e+02 5.420984111324573806e-01 4.137207301753609290e-01 4.418085869218153772e-02
1.740000000000000000e+02 5.423753887098754500e-01 4.122287384737655103e-01 4.539587281635819316e-02
1.742500000000000000e+02 5.426521350357185192e-01 4.107917786561291473e-01 4.655608630815152166e-02
1.745000000000000000e+02 5.429282402222821435e-01 4.094355010394327143e-01 4.763625873828517682e-02
1.747500000000000000e+02 5.432033975952202942e-01 4.081832287202766807e-01 4.861337368450313612e-02
1.750000000000000000e+02 5.434774714461999556e-01 4.070545454180793943e-01 4.946798313572083050e-02
1.752500000000000000e+02 5.437504469067928614e-01 4.060641778823690373e-01 5.018537521083808739e-02
1.755000000000000000e+02 5.440223292747916606e-01 4.052213111471323903e-01 5.075635957807579646e-02
1.757500000000000000e+02 5.442931397912311731e-01 4.045290229750072020e-01 5.117783723376194416e-02
1.760000000000000000e+02 5.445629451271110089e-01 4.039844538196692425e-01 5.145260105322009558e-02
1.762500000000000000e+02 5.448319081658876684e-01 4.035790555910421240e-01 5.158903624307029784e-02
1.765000000000000000e+02 5.451001755101919644e-01 4.032996890956246361e-01 5.160013539418374651e-02
1.767500000000000000e+02 5.453676793743095219e-01 4.031297128043314082e-01 5.150260782135984705e-02
1.770000000000000000e+02 5.456338877961681710e-01 4.030505722797542156e-01 5.131553992407790477e-02
1.772500000000000000e+02 5.458977273980478717e-01 4.030431371364209259e-01 5.105913546553123017e-02
1.775000000000000000e+02 5.461576619745120986e-01 4.030890038164989253e-01 5.075333420898866382e-02
1.777500000000000000e+02 5.464119324444556280e-01 4.031714901831655040e-01 5.041657737237814629e-02
1.780000000000000000e+02 5.466587917492184978e-01 4.032763180696890548e-01 5.006489018109205880e-02
1.782500000000000000e+02 5.468967432423692543e-01 4.033920613818773315e-01 4.971119537575326153e-02
1.785000000000000000e+02 5.471248090446769741e-01 4.035101168962310081e-01 4.936507405909249663e-02
1.787500000000000000e+02 5.473428708932809306e-01 4.036244731926960094e-01 4.903265591402306695e-02
1.790000000000000000e+02 5.475520441220788070e-01 4.037311432631433550e-01 4.871681261477846941e-02
1.792500000000000000e+02 5.477548375796346125e-01 4.038276952398318631e-01 4.841746718053301091e-02
1.795000000000000000e+02 5.479550598447986420e-01 4.039127978010841336e-01 4.813214235411707870e-02
1.797500000000000000e+02 5.481573876121738076e-01 4.039859586043027528e-01 4.785665378352394611e-02
1.800000000000000000e+02 5.483669241635040770e-01 4.040471992166828064e-01 4.758587661981390771e-02
1.802500000000000000e+02 5.485887745999465936e-01 4.040967687589844259e-01 4.731445664106818244e-02
1.805000000000000000e+02 5.488277352578937451e-01 4.041347891761660205e-01 4.703747556594000540e-02
1.807500000000000000e+02 5.490878916481589656e-01 4.041611286889240651e-01 4.675097966291744817e-02
1.810000000000000000e+02 5.493721266855727814e-01 4.041753044148371776e-01 4.645256889958941648e-02
1.812500000000000000e+02 5.496817199801565801e-01 4.041765763811375201e-01 4.614170363870555291e-02
1.815000000000000000e+02 5.500162241921853212e-01 4.041638175336746963e-01 4.581995827413984368e-02
1.817500000000000000e+02 5.503737491127665971e-01 4.041354995653562709e-01 4.549075132187699322e-02
1.820000000000000000e+02 5.507513601245750401e-01 4.040896320283434706e-01 4.515900784708130888e-02
1.822500000000000000e+02 5.511454079648197002e-01 4.040241341450176438e-01 4.483045789016219806e-02
1.825000000000000000e+02 5.515516590442881562e-01 4.039372992971321796e-01 4.451104165858023320e-02
1.827500000000000000e+02 5.519654615113105400e-01 4.038283617563090400e-01 4.420617673238089185e-02
1.830000000000000000e+02 5.523821352665841955e-01 4.036977018857952348e-01 4.392016284762075007e-02
1.832500000000000000e+02 5.527975482904425863e-01 4.035468425178490026e-01 4.365560919170761306e-02
1.835000000000000000e+02 5.532086042803412429e-01 4.033783187319083807e-01 4.341307698775027230e-02
1.837500000000000000e+02 5.536133490161114779e-01 4.031957062163185612e-01 4.319094476756946133e-02
1.840000000000000000e+02 5.540107189441654256e-01 4.030037519086282494e-01 4.298552914720564500e-02
1.842500000000000000e+02 5.544002088556931884e-01 4.028083319106783300e-01 4.279145923362809995e-02
1.845000000000000000e+02 5.547817424654395424e-01 4.026161305693430892e-01 4.260212696521762515e-02
1.847500000000000000e+02 5.551557689853694466e-01 4.024339566558376990e-01 4.241027435879341639e-02
1.850000000000000000e+02 5.555233519291457034e-01 4.022682305604151631e-01 4.220841751043898776e-02
1.852500000000000000e+02 5.558860116395119011e-01 4.021246206146639190e-01 4.198936774582348597e-02
1.855000000000000000e+02 5.562453509522120587e-01 4.020081697560448086e-01 4.174647929174358368e-02
1.857500000000000000e+02 5.566026900750898898e-01 4.019232417702098825e-01 4.147406815469982522e-02
1.860000000000000000e+02 5.569589842330004981e-01 4.018735276591697270e-01 4.116748810783039253e-02
1.862500000000000000e+02 5.573150452446860026e-01 4.018615711526308254e-01 4.082338360268364386e-02
1.865000000000000000e+02 5.576718877810908914e-01 4.018886050759343798e-01 4.043950714297461779e-02
1.867500000000000000e+02 5.580309518738015839e-01 4.019543421792741711e-01 4.001470594692371763e-02
1.870000000000000000e+02 5.583940735281134327e-01 4.020573504570066348e-01 3.954857601488035584e-02
1.872500000000000000e+02 5.587632496492785927e-01 4.021954036697095169e-01 3.904134668101163358e-02
1.875000000000000000e+02 5.591403430083627946e-01 4.023660055218091780e-01 3.849365146982831887e-02
1.877500000000000000e+02 5.595268495916538853e-01 4.025667350559823388e-01 3.790641535236409509e-02
1.880000000000000000e+02 5.599238034030028510e-01 4.027954430834069788e-01 3.728075351359078082e-02
1.882500000000000000e+02 5.603317811629762168e-01 4.030504265141686693e-01 3.661779232285612695e-02
1.885000000000000000e+02 5.607509453269203803e-01 4.033303820536708328e-01 3.591867261940907136e-02
1.887500000000000000e+02 5.611810538064943010e-01 4.036344882155928904e-01 3.518445797791334984e-02
1.890000000000000000e+02 5.616214106449388677e-01 4.039622482731857200e-01 3.441634108187476004e-02
1.892500000000000000e+02 5.620708417344805197e-01 4.043133922417553316e-01 3.361576602376471073e-02
1.895000000000000000e+02 5.625277664644222630e-01 4.046875241798318923e-01 3.278470935574558098e-02
1.897500000000000000e+02 5.629904332873654216e-01 4.050837106826602474e-01 3.192585602997513594e-02
1.900000000000000000e+02 5.634572232767406375e-01 4.055000280262573975e-01 3.104274869700225301e-02
1.902500000000000000e+02 5.639268736786305913e-01 4.059332225589898924e-01 3.013990376237970711e-02
1.905000000000000000e+02 5.643985009277190379e-01 4.063786347675395483e-01 2.922286430474175037e-02
1.907500000000000000e+02 5.648714420915375012e-01 4.068302935564427347e-01 2.829826435201997226e-02
1.910000000000000000e+02 5.653450706809894921e-01 4.072811131957453368e-01 2.737381612326568459e-02
1.912500000000000000e+02 5.658187218878150126e-01 4.077230927924363479e-01 2.645818531974858737e-02
1.915000000000000000e+02 5.662917251238835936e-01 4.081474570218428521e-01 2.556081785427280484e-02
1.917500000000000000e+02 5.667634302667510227e-01 4.085450035927800094e-01 2.469156614046946752e-02
1.920000000000000000e+02 5.672331008565991706e-01 4.089064587860936628e-01 2.386044035730729151e-02
1.922500000000000000e+02 5.676997196751156771e-01 4.092231204766559882e-01 2.307715984822828956e-02
1.925000000000000000e+02 5.681618651499658057e-01 4.094872118971233932e-01 2.235092295291019396e-02
1.927500000000000000e+02 5.686177954605539098e-01 4.096922396658255749e-01 2.168996487362119530e-02
1.930000000000000000e+02 5.690657414874442654e-01 4.098329686664008431e-01 2.110128984615445430e-02
1.932500000000000000e+02 5.695042363012314812e-01 4.099054311252124383e-01 2.059033257355549068e-02
1.935000000000000000e+02 5.699323342440136830e-01 4.099069033384811211e-01 2.016076241750489051e-02
1.937500000000000000e+02 5.703497108653015069e-01 4.098358447784671288e-01 1.981444435623190559e-02
1.940000000000000000e+02 5.707567213781333804e-01 4.096918713446178750e-01 1.955140727724882094e-02
1.942500000000000000e+02 5.711545414970349288e-01 4.094754233686699885e-01 1.937003513429578355e-02
1.945000000000000000e+02 5.715453196087350030e-01 4.091875454365433429e-01 1.926713495472213294e-02
1.947500000000000000e+02 5.719322435502740554e-01 4.088295184081545131e-01 1.923823804157135525e-02
1.950000000000000000e+02 5.723194473287256390e-01 4.084027458141955558e-01 1.927780685708011324e-02
1.952500000000000000e+02 5.727117835486037478e-01 4.079086656216993068e-01 1.937955082969693849e-02
1.955000000000000000e+02 5.731146297242869503e-01 4.073487127720067935e-01 1.953665750370566292e-02
1.957500000000000000e+02 5.735337134400182446e-01 4.067243592995025692e-01 1.974192726047956786e-02
1.960000000000000000e+02 5.739749734197493458e-01 4.060371038753695094e-01 1.998792270488090883e-02
1.962500000000000000e+02 5.744443126082767748e-01 4.052886947995919531e-01 2.026699259213162949e-02
1.965000000000000000e+02 5.749472798677326413e-01 4.044813167069986060e-01 2.057140342526869031e-02
1.967500000000000000e+02 5.754887591132195057e-01 4.036178907482102507e-01 2.089335013857058707e-02
1.970000000000000000e+02 5.760727201904507488e-01 4.027022558366060156e-01 2.122502397294285040e-02
1.972500000000000000e+02 5.767020542847121067e-01 4.017392772644167165e-01 2.155866845087075351e-02
1.975000000000000000e+02 5.773783517387685027e-01 4.007349785603860903e-01 2.188666970084622576e-02
1.977500000000000000e+02 5.781016167289049212e-01 3.996965662422380383e-01 2.220181702885699188e-02
1.980000000000000000e+02 5.788699492573857741e-01 3.986325667298152853e-01 2.249748401279839938e-02
1.982500000000000000e+02 5.796793074352246666e-01 3.975526508632548639e-01 2.276804170152050416e-02
1.985000000000000000e+02 5.805234692313936407e-01 3.964674661607641148e-01 2.300906460784213348e-02
1.987500000000000000e+02 5.813941249779727150e-01 3.953880734367452576e-01 2.321780158528276641e-02
1.990000000000000000e+02 5.822811640865286353e-01 3.943254362784570644e-01 2.339339963501378683e-02
1.992500000000000000e+02 5.831730547912651330e-01 3.932896849454776134e-01 2.353726026325745485e-02
1.995000000000000000e+02 5.840574613772471224e-01 3.922894654995472408e-01 2.365307312320490477e-02
1.997500000000000000e+02 5.849219892462609316e-01 3.913312603538700585e-01 2.374675039987017913e-02
2.000000000000000000e+02 5.857550357355750803e-01 3.904188516140889575e-01 2.382611265033552847e-02
2.002500000000000000e+02 5.865465209867961605e-01 3.895530913866166456e-01 2.390038762658724600e-02
2.005000000000000000e+02 5.872884340752300147e-01 3.887319207626886430e-01 2.397964516208148100e-02
2.007500000000000000e+02 5.879751433076284561e-01 3.879508684547034458e-01 2.407398823766887519e-02
2.010000000000000000e+02 5.886035327898241354e-01 3.872035651305664183e-01 2.419290207960889116e-02
2.012500000000000000e+02 5.891729662583882199e-01 3.864826254972784647e-01 2.434440824433345765e-02
2.015000000000000000e+02 5.896850601744469955e-01 3.857802513814996281e-01 2.453468844405306062e-02
2.017500000000000000e+02 5.901432772640027302e-01 3.850891394528437872e-01 2.476758328315395441e-02
2.020000000000000000e+02 5.905523815539692745e-01 3.844029520059264460e-01 2.504466644010522325e-02
2.022500000000000000e+02 5.909179230253481796e-01 3.837168678496309937e-01 2.536520912502092037e-02
2.025000000000000000e+02 5.912457770423931169e-01 3.830276139799543289e-01 2.572660897765293581e-02
2.027500000000000000e+02 5.915418464101308560e-01 3.823333164697882980e-01 2.612483712008121031e-02
2.030000000000000000e+02 5.918118166109762601e-01 3.816331462477438041e-01 2.655503714127988718e-02
2.032500000000000000e+02 5.920610554322534025e-01 3.809267103055556380e-01 2.701223426219123702e-02
2.035000000000000000e+02 5.922945804607219200e-01 3.802136524835795783e-01 2.749176705569902901e-02
2.037500000000000000e+02 5.925172057397247727e-01 3.794928994959043123e-01 2.798989476437085261e-02
2.040000000000000000e+02 5.927337465193636135e-01 3.787623394612678607e-01 2.850391401936926833e-02
2.042500000000000000e+02 5.929492744642232971e-01 3.780182841089013701e-01 2.903244142687476728e-02
2.045000000000000000e+02 5.931692635373111422e-01 3.772555121973872883e-01 2.957522426530191650e-02
2.047500000000000000e+02 5.933996089689659303e-01 3.764674065246495505e-01 3.013298450638476206e-02
2.050000000000000000e+02 5.936465262083302497e-01 3.756464368307534385e-01 3.070703696091711676e-02
2.052500000000000000e+02 5.939163663260990100e-01 3.747847729966524710e-01 3.129886067724819976e-02
2.055000000000000000e+02 5.942154534068047056e-01 3.738748003086699856e-01 3.190974628452688394e-02
2.057500000000000000e+02 5.945498593962071920e-01 3.729097688551078482e-01 3.254037174868439075e-02
2.060000000000000000e+02 5.949252049676252430e-01 3.718842084448995555e-01 3.319058658747485457e-02
2.062500000000000000e+02 5.953463557987693777e-01 3.707944624796957744e-01 3.385918172153523642e-02
2.065000000000000000e+02 5.958172175187904651e-01 3.696389432797029251e-01 3.454383920150622123e-02
2.067500000000000000e+02 5.963405469260270042e-01 3.684182900587141818e-01 3.524116301525907768e-02
2.070000000000000000e+02 5.969179413635039566e-01 3.671353031794971633e-01 3.594675545699943520e-02
2.072500000000000000e+02 5.975498482177687976e-01 3.657947394889380366e-01 3.665541229329224993e-02
2.075000000000000000e+02 5.982355792841085318e-01 3.644031396915951015e-01 3.736128102429673442e-02
2.077500000000000000e+02 5.989733175321068082e-01 3.629685991472190176e-01 3.805808332067419503e-02
2.080000000000000000e+02 5.997600500667028545e-01 3.615005992234447962e-01 3.873935070985223827e-02
2.082500000000000000e+02 6.005916364837626809e-01 3.600097809801569015e-01 3.939858253608030658e-02
2.085000000000000000e+02 6.014627990653163003e-01 3.585076043687951408e-01 4.002959656588898907e-02
2.087500000000000000e+02 6.023672673649363984e-01 3.570060396457851448e-01 4.062669298927845674e-02
2.090000000000000000e+02 6.032978652790865759e-01 3.555170226380272025e-01 4.118511208288692937e-02
2.092500000000000000e+02 6.042467901216980186e-01 3.540520350217479795e-01 4.170117485655384926e-02
2.095000000000000000e+02 6.052059718824380763e-01 3.526214834663219388e-01 4.217254465124049834e-02
2.097500000000000000e+02 6.061675098205023815e-01 3.512342733839693421e-01 4.259821679552803358e-02
2.100000000000000000e+02 6.071240350469924163e-01 3.498974489581813674e-01 4.297851599482646612e-02
2.102500000000000000e+02 6.080689013335627280e-01 3.486159920371937337e-01 4.331510662924389909e-02
2.105000000000000000e+02 6.089963363204571323e-01 3.473928290611654757e-01 4.361083461837853698e-02
2.107500000000000000e+02 6.099016116134097221e-01 3.462287777787561027e-01 4.386961060783476501e-02
2.110000000000000000e+02 6.107813267978392524e-01 3.451227610468302065e-01 4.409591215533043701e-02
2.112500000000000000e+02 6.116335736201878870e-01 3.440719900757619465e-01 4.429443630405061061e-02
2.115000000000000000e+02 6.124578680133894171e-01 3.430725302182161540e-01 4.446960176839465789e-02
2.117500000000000000e+02 6.132547414367501837e-01 3.421198491329658364e-01 4.462540943028366069e-02
2.120000000000000000e+02 6.140252750684933591e-01 3.412094955319377454e-01 4.476522939956885383e-02
2.122500000000000000e+02 6.147706660273026813e-01 3.403376019989580725e-01 4.489173197373964863e-02
2.125000000000000000e+02 6.154920289318561721e-01 3.395013306078719095e-01 4.500664046027236936e-02
2.127500000000000000e+02 6.161901157712939003e-01 3.386992904567889262e-01 4.511059377191684039e-02
2.130000000000000000e+02 6.168650494179427346e-01 3.379318237025592531e-01 4.520312687949873398e-02
2.132500000000000000e+02 6.175159126473324100e-01 3.372012300466610268e-01 4.528285730600688230e-02
2.135000000000000000e+02 6.181406017348428650e-01 3.365115420042230632e-01 4.534785626093405797e-02
2.137500000000000000e+02 6.187359022298704048e-01 3.358682283840619398e-01 4.539586938606764155e-02
2.140000000000000000e+02 6.192978306005001432e-01 3.352776079641603402e-01 4.542456143533954438e-02
2.142500000000000000e+02 6.198219888056804017e-01 3.347464942490806505e-01 4.543151694523958617e-02
2.145000000000000000e+02 6.203037953392838144e-01 3.342817426469466557e-01 4.541446201376896086e-02
2.147500000000000000e+02 6.207387581360578332e-01 3.338897997929098360e-01 4.537144207103273319e-02
2.150000000000000000e+02 6.211228168219697920e-01 3.335760478732546774e-01 4.530113530477616890e-02
2.152500000000000000e+02 6.214529597182162357e-01 3.333440640474156780e-01 4.520297623436785733e-02
2.155000000000000000e+02 6.217277563812675378e-01 3.331951113387667252e-01 4.507713227996675009e-02
2.157500000000000000e+02 6.219477434494633528e-01 3.331278713058127838e-01 4.492438524472353728e-02
2.160000000000000000e+02 6.221153891481734366e-01 3.331385738558569898e-01 4.474603699596986506e-02
2.162500000000000000e+02 6.222349063434660099e-01 3.332211473738337926e-01 4.454394628270011425e-02
2.165000000000000000e+02 6.223119840302985262e-01 3.333674661589915988e-01 4.432054981071047173e-02
2.167500000000000000e+02 6.223536183079764195e-01 3.335675758075064001e-01 4.407880588451729836e-02
2.170000000000000000e+02 6.223678717788474479e-01 3.338101852996169239e-01 4.382194292153583637e-02
2.172500000000000000e+02 6.223634726328788336e-01 3.340833301544393619e-01 4.355319721268172822e-02
2.175000000000000000e+02 6.223492211230318150e-01 3.343752384244485509e-01 4.327554045251962717e-02
2.177500000000000000e+02 6.223333804024214766e-01 3.346750155941142779e-01 4.299160400346472427e-02
2.180000000000000000e+02 6.223232723735476757e-01 3.349732449379778654e-01 4.270348268847432710e-02
2.182500000000000000e+02 6.223251046308952983e-01 3.352622718336361052e-01 4.241262353546922104e-02
2.185000000000000000e+02 6.223439885847380504e-01 3.355365489721084948e-01 4.211946244315406540e-02
2.187500000000000000e+02 6.223838907108236729e-01 3.357927625006058014e-01 4.182334678857103222e-02
2.190000000000000000e+02 6.224475844925072554e-01 3.360299456512941818e-01 4.152246985619863218e-02
2.192500000000000000e+02 6.225365894987306969e-01 3.362491935000012644e-01 4.121421700126868398e-02
2.195000000000000000e+02 6.226513159689558430e-01 3.364531679273274900e-01 4.089551610371719437e-02
2.197500000000000000e+02 6.227913643212174000e-01 3.366453744314356622e-01 4.056326124734642435e-02
2.200000000000000000e+02 6.229558132187760222e-01 3.368294152373423889e-01 4.021477154388189423e-02
2.202500000000000000e+02 6.231434183221705725e-01 3.370084456740036760e-01 3.984813600382573762e-02
2.205000000000000000e+02 6.233525769517380688e-01 3.371846112729310896e-01 3.946281177533100121e-02
2.207500000000000000e+02 6.235813521605619858e-01 3.373588410727969000e-01 3.905980676664178031e-02
2.210000000000000000e+02 6.238275297728468338e-01 3.375304940918072982e-01 3.864197613534622183e-02
2.212500000000000000e+02 6.240887967068007303e-01 3.376975767371986903e-01 3.821362655600069047e-02
2.215000000000000000e+02 6.243628683998145856e-01 3.378569240188155631e-01 3.778020758136980961e-02
2.217500000000000000e+02 6.246474353408693059e-01 3.380049443065352155e-01 3.734762035259536067e-02
2.220000000000000000e+02 6.249401055965589924e-01 3.381382212553142308e-01 3.692167314812700579e-02
2.222500000000000000e+02 6.252383159923010636e-01 3.382541628921316157e-01 3.650752111556836155e-02
2.225000000000000000e+02 6.255394649444504518e-01 3.383514594056673541e-01 3.610907564988269369e-02
2.227500000000000000e+02 6.258410234344260470e-01 3.384302654421450507e-01 3.572871112342872191e-02
2.230000000000000000e+02 6.261406371087061551e-01 3.384924428729430002e-01 3.536692001835071986e-02
2.232500000000000000e+02 6.264361365359034650e-01 3.385413553609644688e-01 3.502250810313169843e-02
2.235000000000000000e+02 6.267255317772200129e-01 3.385817580729920118e-01 3.469271014978733692e-02
2.237500000000000000e+02 6.270071588378672844e-01 3.386191551327363269e-01 3.437368602939615964e-02
2.240000000000000000e+02 6.272798322192896237e-01 3.386593226197507356e-01 3.406084516095995302e-02
2.242500000000000000e+02 6.275430554951344497e-01 3.387076246394704060e-01 3.374931986539485285e-02
2.245000000000000000e+02 6.277970509699513091e-01 3.387686034609128094e-01 3.343434556913532640e-02
2.247500000000000000e+02 6.280427368467096372e-01 3.388456253384043437e-01 3.311163781488583868e-02
2.250000000000000000e+02 6.282816523295189359e-01 3.389405818998358910e-01 3.277776577064513142e-02
2.252500000000000000e+02 6.285158678606924676e-01 3.390537633306984211e-01 3.243036880860963866e-02
2.255000000000000000e+02 6.287479308880468132e-01 3.391836076671376210e-01 3.206846144481629440e-02
2.257500000000000000e+02 6.289806750489599363e-01 3.393268269666041004e-01 3.169249798443565108e-02
2.260000000000000000e+02 6.292170410098018030e-01 3.394784155952935700e-01 3.130454339490498783e-02
2.262500000000000000e+02 6.294597933988281824e-01 3.396320648727451097e-01 3.090814172842724222e-02
2.265000000000000000e+02 6.297112937121758236e-01 3.397805465059066110e-01 3.050815978191738498e-02
2.267500000000000000e+02 6.299733039642777532e-01 3.399162590187974065e-01 3.011043701692482644e-02
2.270000000000000000e+02 6.302468546654467207e-01 3.400318763261227506e-01 2.972126900842984518e-02
2.272500000000000000e+02 6.305322699736752856e-01 3.401207816677814244e-01 2.934694835854387285e-02
2.275000000000000000e+02 6.308292782550172229e-01 3.401776951467051502e-01 2.899302659827799125e-02
2.277500000000000000e+02 6.311372224500302330e-01 3.401988742217951778e-01 2.866390332817455450e-02
2.280000000000000000e+02 6.314552059294695763e-01 3.401825195175018912e-01 2.836227455302926456e-02
2.282500000000000000e+02 6.317821496664177694e-01 3.401287907181499426e-01 2.808905961543264537e-02
2.285000000000000000e+02 6.321168160779166989e-01 3.400397875944195514e-01 2.784339632766470035e-02
2.287500000000000000e+02 6.324578878102038448e-01 3.399192937075636300e-01 2.762281848223239675e-02
2.290000000000000000e+02 6.328041676663832549e-01 3.397721945908306895e-01 2.742363774278584396e-02
2.292500000000000000e+02 6.331547943106234921e-01 3.396040591723061830e-01 2.724114651707090773e-02
2.295000000000000000e+02 6.335093765520884990e-01 3.394204053730475734e-01 2.707021807486420170e-02
2.297500000000000000e+02 6.338679476466051455e-01 3.392265314951777855e-01 2.690552085821748540e-02
2.300000000000000000e+02 6.342308196112113050e-01 3.390271680004946497e-01 2.674201238829456567e-02
2.302500000000000000e+02 6.345983447495836538e-01 3.388266632919434418e-01 2.657499195847338319e-02
2.305000000000000000e+02 6.349707147706081800e-01 3.386290723315895645e-01 2.640021289780195707e-02
2.307500000000000000e+02 6.353477741019795122e-01 3.384383105588650853e-01 2.621391533915536087e-02
2.310000000000000000e+02 6.357289648721460296e-01 3.382582198490453051e-01 2.601281527880863059e-02
2.312500000000000000e+02 6.361134149466616261e-01 3.380923140656647563e-01 2.579427098767437393e-02
2.315000000000000000e+02 6.365000805774996273e-01 3.379436977785343910e-01 2.555622164396567988e-02
2.317500000000000000e+02 6.368878471105973160e-01 3.378148532844760243e-01 2.529729960492672208e-02
2.320000000000000000e+02 6.372753853653276845e-01 3.377077722976018492e-01 2.501684233707015398e-02
2.322500000000000000e+02 6.376609910037782658e-01 3.376239272268511393e-01 2.471508176937085507e-02
2.325000000000000000e+02 6.380425248760410728e-01 3.375641224353449488e-01 2.439335268861460987e-02
2.327500000000000000e+02 6.384177466451713689e-01 3.375280939255351220e-01 2.405415942929384904e-02
2.330000000000000000e+02 6.387847713153205209e-01 3.375140899719470955e-01 2.370113871273218237e-02
2.332500000000000000e+02 6.391423836771796818e-01 3.375187549972160639e-01 2.333886132560460819e-02
2.335000000000000000e+02 6.394899283765829168e-01 3.375373414572399033e-01 2.297273016617737418e-02
2.337500000000000000e+02 6.398269708222052987e-01 3.375640427718999970e-01 2.260898640589528719e-02
2.340000000000000000e+02 6.401531474349243522e-01 3.375922124851790107e-01 2.225464007989577317e-02
2.342500000000000000e+02 6.404683633816206090e-01 3.376142697827989037e-01 2.191736683558091064e-02
2.345000000000000000e+02 6.407731745115103905e-01 3.376217500534685056e-01 2.160507543502110731e-02
2.347500000000000000e+02 6.410688184428321446e-01 3.376055327848450083e-01 2.132564877232242737e-02
2.350000000000000000e+02 6.413567981461508749e-01 3.375566341672058268e-01 2.108656768664338502e-02
2.352500000000000000e+02 6.416382798439548285e-01 3.374669552469391487e-01 2.089476490910615464e-02
2.355000000000000000e+02 6.419138129995166642e-01 3.373299284802704356e-01 2.075625852021254630e-02
2.357500000000000000e+02 6.421835654325692699e-01 3.371406882593774856e-01 2.067574630805346300e-02
2.360000000000000000e+02 6.424476871291624480e-01 3.368961214769125023e-01 2.065619139392521619e-02
2.362500000000000000e+02 6.427064341219848043e-01 3.365950479807230389e-01 2.069851789729167460e-02
2.365000000000000000e+02 6.429598682240046381e-01 3.362384798752864334e-01 2.080165190071006642e-02
2.367500000000000000e+02 6.432075103944759897e-01 3.358299073289563452e-01 2.096258227656815423e-02
2.370000000000000000e+02 6.434483710180133320e-01 3.353749323205967858e-01 2.117669666139010420e-02
2.372500000000000000e+02 6.436813364630056267e-01 3.348806460646691074e-01 2.143801747232525548e-02
2.375000000000000000e+02 6.439057435756148084e-01 3.343545220205393909e-01 2.173973440384650846e-02
2.377500000000000000e+02 6.441215668254893778e-01 3.338037915811377654e-01 2.207464159337331824e-02
2.380000000000000000e+02 6.443293667269074376e-01 3.332348724148564978e-01 2.243576085823614785e-02
2.382500000000000000e+02 6.445300673768810107e-01 3.326532466640931829e-01 2.281668595902631991e-02
2.385000000000000000e+02 6.447249728824236970e-01 3.320630780302210039e-01 2.321194908735585774e-02
2.387500000000000000e+02 6.449160126473676424e-01 3.314669127292030337e-01 2.361707462342913649e-02
2.390000000000000000e+02 6.451058953143372632e-01 3.308654531069274984e-01 2.402865157873565818e-02
2.392500000000000000e+02 6.452980657403060150e-01 3.302577239987040114e-01 2.444421026098981750e-02
2.395000000000000000e+02 6.454962655991582920e-01 3.296416524860776853e-01 2.486208191476398099e-02
2.397500000000000000e+02 6.457041562643001109e-01 3.290146315327621696e-01 2.528121220293859384e-02
2.400000000000000000e+02 6.459250891249134208e-01 3.283739882443652558e-01 2.570092263072211794e-02
2.402500000000000000e+02 6.461621341408609887e-01 3.277170183839813733e-01 2.612084747515761030e-02
2.405000000000000000e+02 6.464181198590146504e-01 3.270410872994162221e-01 2.654079284156905805e-02
2.407500000000000000e+02 6.466954330879607360e-01 3.263436785815150287e-01 2.696088833052417977e-02
2.410000000000000000e+02 6.469956710546422851e-01 3.256228122206937803e-01 2.738151672466377154e-02
2.412500000000000000e+02 6.473192837513188636e-01 3.248772210924419923e-01 2.780349515623939394e-02
2.415000000000000000e+02 6.476654957204817098e-01 3.241065406430265194e-01 2.822796363649194423e-02
2.417500000000000000e+02 6.480324754546302746e-01 3.233110759557574765e-01 2.865644858961271732e-02
2.420000000000000000e+02 6.484176113701383137e-01 3.224916786805868130e-01 2.909070994927552209e-02
2.422500000000000000e+02 6.488177169164435210e-01 3.216497088713554664e-01 2.953257421220183143e-02
2.425000000000000000e+02 6.492291865673415208e-01 3.207870815009725707e-01 2.998373193168625203e-02
2.427500000000000000e+02 6.496481880488396143e-01 3.199064256416448981e-01 3.044538630951568875e-02
2.430000000000000000e+02 6.500710183223874505e-01 3.190108385043491368e-01 3.091814317326397471e-02
2.432500000000000000e+02 6.504944593252870444e-01 3.181038198179322873e-01 3.140172085678135522e-02
2.435000000000000000e+02 6.509159709972653918e-01 3.171890397706961240e-01 3.189498923203863689e-02
2.437500000000000000e+02 6.513335693878398169e-01 3.162706005389815944e-01 3.239583007317899110e-02
2.440000000000000000e+02 6.517454425863725698e-01 3.153533051878523730e-01 3.290125222577477970e-02
2.442500000000000000e+02 6.521496028414108803e-01 3.144429541496962521e-01 3.340744300889261775e-02
2.445000000000000000e+02 6.525436481523698706e-01 3.135463999216604458e-01 3.390995192596950314e-02
2.447500000000000000e+02 6.529248051459518587e-01 3.126713101660000271e-01 3.440388468804793376e-02
2.450000000000000000e+02 6.532900315197439634e-01 3.118258570764370630e-01 3.488411140381927900e-02
2.452500000000000000e+02 6.536362372700710299e-01 3.110182349776470234e-01 3.534552775228341770e-02
2.455000000000000000e+02 6.539605942199656630e-01 3.102560704609347297e-01 3.578333531909960730e-02
2.457500000000000000e+02 6.542610015064633799e-01 3.095456389834716493e-01 3.619335951006595609e-02
2.460000000000000000e+02 6.545366755178813056e-01 3.088909746975234683e-01 3.657234978459460162e-02
2.462500000000000000e+02 6.547885868511927887e-01 3.082931559381496545e-01 3.691825721065698784e-02
2.465000000000000000e+02 6.550196395358913737e-01 3.077499119026301244e-01 3.723044856147927906e-02
2.467500000000000000e+02 6.552344483901840766e-01 3.072556304626152257e-01 3.750992114720059362e-02
2.470000000000000000e+02 6.554389290925597411e-01 3.068017418179124212e-01 3.775932908952803202e-02
2.472500000000000000e+02 6.556397760766110583e-01 3.063772320343329802e-01 3.798299188905575330e-02
2.475000000000000000e+02 6.558439459883715905e-01 3.059694307942688596e-01 3.818662321735925153e-02
2.477500000000000000e+02 6.560580986247268598e-01 3.055647751958139313e-01 3.837712617945933380e-02
2.480000000000000000e+02 6.562880718752756026e-01 3.051497341022050835e-01 3.856219402252009099e-02
2.482500000000000000e+02 6.565384962223096421e-01 3.047115592903927306e-01 3.874994448729809915e-02
2.485000000000000000e+02 6.568126569734026310e-01 3.042389644387015757e-01 3.894837858789591822e-02
2.487500000000000000e+02 6.571125551461640679e-01 3.037226236146370884e-01 3.916482123919903802e-02
2.490000000000000000e+02 6.574390227704539624e-01 3.031555575629295562e-01 3.940541966661646744e-02
2.492500000000000000e+02 6.577918180280883931e-01 3.025334257480885025e-01 3.967475622382310441e-02
2.495000000000000000e+02 6.581697586021197921e-01 3.018546004563452678e-01 3.997564094153460701e-02
2.497500000000000000e+02 6.585709755419855149e-01 3.011201313863038909e-01 4.030889307171037911e-02
2.500000000000000000e+02 6.589932332498045220e-01 3.003334682881536599e-01 4.067329846204172789e-02
2.502500000000000000e+02 6.594341282140857574e-01 2.995002365396476351e-01 4.106563524626698214e-02
2.505000000000000000e+02 6.598910508831428157e-01 2.986278580542288674e-01 4.148109106262835161e-02
2.507500000000000000e+02 6.603610574263616417e-01 2.977251915253895098e-01 4.191375104824952846e-02
2.510000000000000000e+02 6.608408430797219069e-01 2.968019847123228860e-01 4.235717220795476301e-02
2.512500000000000000e+02 6.613269565411392659e-01 2.958682748626388359e-01 4.280476859622209251e-02
2.515000000000000000e+02 6.618160159283181798e-01 2.949339115760787333e-01 4.325007249560271216e-02
2.517500000000000000e+02 6.623047590076903690e-01 2.940081622507336734e-01 4.368707874157607557e-02
2.520000000000000000e+02 6.627899190977815103e-01 2.930996038255655467e-01 4.411047707665362305e-02
2.522500000000000000e+02 6.632681986524320283e-01 2.922158769393491395e-01 4.451592440821874885e-02
2.525000000000000000e+02 6.637366002180875579e-01 2.913634829565727724e-01 4.489991682533978068e-02
2.527500000000000000e+02 6.641929428562107773e-01 2.905474530971033920e-01 4.525960404668641357e-02
2.530000000000000000e+02 6.646362621434004359e-01 2.897711699341893876e-01 4.559256792241025980e-02
2.532500000000000000e+02 6.650667650917294615e-01 2.890364355128284268e-01 4.589679939544247939e-02
2.535000000000000000e+02 6.654854849286959695e-01 2.883436263713606840e-01 4.617088869994444289e-02
2.537500000000000000e+02 6.658939756626205408e-01 2.876919330712766065e-01 4.641409126610342162e-02
2.540000000000000000e+02 6.662942456690748028e-01 2.870793644035867231e-01 4.662638992733890431e-02
2.542500000000000000e+02 6.666888466758887910e-01 2.865027538316673450e-01 4.680839949244337828e-02
2.545000000000000000e+02 6.670807426265080720e-01 2.859578495329418435e-01 4.696140784055048700e-02
2.547500000000000000e+02 6.674728740651921788e-01 2.854396494856079602e-01 4.708747644920061037e-02
2.550000000000000000e+02 6.678675563137854709e-01 2.849430070753385946e-01 4.718943661087526831e-02
2.552500000000000000e+02 6.682661022884359703e-01 2.844631845921304913e-01 4.727071311943326776e-02
2.555000000000000000e+02 6.686688004555194631e-01 2.839963397905617137e-01 4.733485975391832357e-02
2.557500000000000000e+02 6.690751247325404938e-01 2.835398308599524908e-01 4.738504440750711255e-02
2.560000000000000000e+02 6.694838630310627758e-01 2.830925239891506351e-01 4.742361297978635315e-02
2.562500000000000000e+02 6.698930902443142044e-01 2.826552093646267361e-01 4.745170039105920529e-02
2.565000000000000000e+02 6.703000863381562979e-01 2.822309109098850577e-01 4.746900275195833907e-02
2.567500000000000000e+02 6.707014819847401110e-01 2.818250127003754657e-01 4.747350531488422898e-02
2.570000000000000000e+02 6.710936522890857958e-01 2.814449163717999136e-01 4.746143133911421425e-02
2.572500000000000000e+02 6.714732010079484947e-01 2.810994209938052490e-01 4.742737799824699174e-02
2.575000000000000000e+02 6.718373064491200974e-01 2.807980770332074161e-01 4.736461651767233383e-02
2.577500000000000000e+02 6.721837572543073458e-01 2.805506093228757325e-01 4.726563342281665803e-02
2.580000000000000000e+02 6.725108717786215662e-01 2.803666183254177047e-01 4.712250989596061812e-02
2.582500000000000000e+02 6.728173355076096929e-01 2.802551607128248579e-01 4.692750377956642766e-02
2.585000000000000000e+02 6.731022310253855778e-01 2.802243304597744622e-01 4.667343851484038325e-02
2.587500000000000000e+02 6.733650668785964299e-01 2.802807372639937733e-01 4.635419585741087922e-02
2.590000000000000000e+02 6.736058799729863766e-01 2.804289426877047964e-01 4.596517733930868127e-02
2.592500000000000000e+02 6.738252354286584644e-01 2.806712105427562332e-01 4.550355402858639875e-02
2.595000000000000000e+02 6.740242123572870447e-01 2.810070424384343291e-01 4.496874520427898703e-02
2.597500000000000000e+02 6.742044692865569733e-01 2.814331156896751063e-01 4.436241502376803147e-02
2.600000000000000000e+02 6.743683270815371555e-01 2.819428482224419774e-01 4.368882469602158869e-02
2.602500000000000000e+02 6.745189739450856425e-01 2.825264409705795510e-01 4.295458508433499384e-02
2.605000000000000000e+02 6.746604783463634458e-01 2.831709339388372992e-01 4.216858771479926882e-02
2.607500000000000000e+02 6.747976623886113856e-01 2.838607867903699677e-01 4.134155082101934747e-02
2.610000000000000000e+02 6.749357343194466452e-01 2.845788284916999089e-01 4.048543718885388998e-02
2.612500000000000000e+02 6.750797851880778744e-01 2.853072970546142173e-01 3.961291775730802628e-02
2.615000000000000000e+02 6.752343982442837733e-01 2.860291487961106882e-01 3.873645295960555929e-02
2.617500000000000000e+02 6.754032687610866947e-01 2.867289287844123624e-01 3.786780245450187266e-02
2.620000000000000000e+02 6.755890252279329600e-01 2.873938187433321412e-01 3.701715602873550948e-02
2.622500000000000000e+02 6.757930073059945641e-01 2.880141293609220221e-01 3.619286333308380926e-02
2.625000000000000000e+02 6.760150880608579715e-01 2.885839024602669944e-01 3.540100947887494381e-02
2.627500000000000000e+02 6.762536630081222855e-01 2.891008422015695078e-01 3.464549479030847035e-02
2.630000000000000000e+02 6.765057295246231783e-01 2.895661001429537529e-01 3.392817033242348512e-02
2.632500000000000000e+02 6.767673653723711436e-01 2.899834708510130588e-01 3.324916377661666506e-02
2.635000000000000000e+02 6.770340859681345247e-01 2.903586049782423406e-01 3.260730905362314164e-02
2.637500000000000000e+02 6.773012748078482970e-01 2.906982285104843799e-01 3.200049668166707328e-02
2.640000000000000000e+02 6.775643085120552911e-01 2.910095344370872694e-01 3.142615705085700234e-02
2.642500000000000000e+02 6.778186596148921828e-01 2.912998041578215291e-01 3.088153622728690567e-02
2.645000000000000000e+02 6.780600976562907167e-01 2.915758982436056357e-01 3.036400410010367534e-02
2.647500000000000000e+02 6.782848909611044474e-01 2.918440491915573753e-01 2.987105984733899600e-02
2.650000000000000000e+02 6.784900638775754889e-01 2.921095831208719851e-01 2.940035300155290077e-02
2.652500000000000000e+02 6.786733146840728814e-01 2.923770915171652884e-01 2.894959379876128197e-02
2.655000000000000000e+02 6.788328805274388422e-01 2.926505237776995116e-01 2.851659569486208329e-02
2.657500000000000000e+02 6.789673845836217136e-01 2.929333595534231449e-01 2.809925586295588737e-02
2.660000000000000000e+02 6.790759463481437219e-01 2.932285218081733813e-01 2.769553184368334781e-02
2.662500000000000000e+02 6.791583922377961713e-01 2.935382638261365695e-01 2.730334393606700938e-02
2.665000000000000000e+02 6.792153568366559035e-01 2.938640853088115845e-01 2.692055785453313643e-02
2.667500000000000000e+02 6.792481340503260245e-01 2.942067775938944640e-01 2.654508835578014980e-02
2.670000000000000000e+02 6.792584224701900819e-01 2.945665538029542674e-01 2.617502372685662909e-02
2.672500000000000000e+02 6.792482045473962060e-01 2.949430719118556476e-01 2.580872354074865288e-02
2.675000000000000000e+02 6.792197746836265981e-01 2.953354865137262086e-01 2.544473880264739793e-02
2.677500000000000000e+02 6.791757764585741874e-01 2.957424354207289219e-01 2.508178812069699823e-02
2.680000000000000000e+02 6.791189551915600697e-01 2.961622801151340689e-01 2.471876469330654830e-02
2.682500000000000000e+02 6.790518170291350852e-01 2.965933210273655196e-01 2.435486194349957556e-02
2.685000000000000000e+02 6.789763831498975000e-01 2.970339858612842665e-01 2.398963098881851108e-02
2.687500000000000000e+02 6.788943395416001669e-01 2.974827315976120157e-01 2.362292886078786250e-02
2.690000000000000000e+02 6.788074080772006358e-01 2.979377394250998234e-01 2.325485249770005772e-02
2.692500000000000000e+02 6.787176022941540099e-01 2.983966221726205292e-01 2.288577553322543312e-02
2.695000000000000000e+02 6.786272581473503651e-01 2.988561913675270576e-01 2.251655048512285484e-02
2.697500000000000000e+02 6.785389101150154367e-01 2.993123235574749463e-01 2.214876632750991531e-02
2.700000000000000000e+02 6.784553709196787796e-01 2.997596966047328948e-01 2.178493247558799598e-02
2.702500000000000000e+02 6.783799475521253841e-01 3.001914434763992556e-01 2.142860897147472188e-02
2.705000000000000000e+02 6.783165825224248824e-01 3.005989111216460508e-01 2.108450635592915012e-02
2.707500000000000000e+02 6.782696119484398212e-01 3.009718144450267419e-01 2.075857360653350636e-02
2.710000000000000000e+02 6.782432002411168392e-01 3.012988117160696477e-01 2.045798804281352690e-02
2.712500000000000000e+02 6.782407731190679412e-01 3.015683417945576594e-01 2.019088508637518695e-02
2.715000000000000000e+02 6.782647538968568091e-01 3.017693076914082506e-01 1.996593841173535319e-02
2.717500000000000000e+02 6.783166150367315739e-01 3.018916527704543773e-01 1.979173219281381291e-02
2.720000000000000000e+02 6.783970510158229272e-01 3.019268011496423210e-01 1.967614783453410648e-02
2.722500000000000000e+02 6.785060233718891443e-01 3.018683122252733275e-01 1.962566440283661229e-02
2.725000000000000000e+02 6.786427110108455008e-01 3.017126265886016512e-01 1.964466240055280297e-02
2.727500000000000000e+02 6.788054292693169733e-01 3.014596980989504016e-01 1.973487263173268752e-02
2.730000000000000000e+02 6.789917478463327605e-01 3.011133077749288400e-01 1.989494437873841337e-02
2.732500000000000000e+02 6.791987853337814185e-01 3.006807931527448186e-01 2.012042151347316274e-02
2.735000000000000000e+02 6.794236324564335572e-01 3.001725813593576486e-01 2.040378618420947074e-02
2.737500000000000000e+02 6.796637461913213052e-01 2.996014094357439816e-01 2.073484437293469929e-02
2.740000000000000000e+02 6.799170855288763082e-01 2.989817115844684570e-01 2.110120288665488439e-02
2.742500000000000000e+02 6.801820602164042606e-01 2.983289016049915920e-01 2.148903817860404325e-02
2.745000000000000000e+02 6.804572158766254431e-01 2.976587142604022462e-01 2.188406986297206439e-02
2.747500000000000000e+02 6.807410542078700111e-01 2.969864782012733295e-01 2.227246759085644429e-02
2.750000000000000000e+02 6.810319702702662958e-01 2.963262309109437886e-01 2.264179881879078982e-02
2.752500000000000000e+02 6.813284624557398583e-01 2.956899147923815474e-01 2.298162275187906264e-02
2.755000000000000000e+02 6.816293606386136794e-01 2.950864973547083769e-01 2.328414200667763140e-02
2.757500000000000000e+02 6.819338735492029846e-01 2.945215367302468912e-01 2.354458972055054403e-02
2.760000000000000000e+02 6.822414158023532016e-01 2.939971161526842014e-01 2.376146804496254497e-02
2.762500000000000000e+02 6.825512162869173949e-01 2.935123157985823905e-01 2.393646791450123809e-02
2.765000000000000000e+02 6.828620424969541469e-01 2.930640165629303517e-01 2.407394094011561930e-02
2.767500000000000000e+02 6.831721253033703478e-01 2.926475640402839695e-01 2.418031065634625165e-02
2.770000000000000000e+02 6.834793343579901315e-01 2.922573778506785125e-01 2.426328779133184871e-02
2.772500000000000000e+02 6.837814596609362860e-01 2.918872588932449608e-01 2.433128144581889890e-02
2.775000000000000000e+02 6.840763030620315988e-01 2.915309292193915547e-01 2.439276771857686738e-02
2.777500000000000000e+02 6.843616094767621671e-01 2.911827527307098151e-01 2.445563779252769507e-02
2.780000000000000000e+02 6.846348154352536186e-01 2.908384971647094419e-01 2.452668740003740439e-02
2.782500000000000000e+02 6.848929585959941946e-01 2.904958935834414668e-01 2.461114782056417205e-02
2.785000000000000000e+02 6.851328856330067829e-01 2.901544458002320304e-01 2.471266856676096468e-02
2.787500000000000000e+02 6.853517084755036404e-01 2.898149067680103053e-01 2.483338475648655050e-02
2.790000000000000000e+02 6.855473944486297766e-01 2.894784117002879853e-01 2.497419385108215484e-02
2.792500000000000000e+02 6.857190596023683415e-01 2.891459341321677146e-01 2.513500626546458921e-02
2.795000000000000000e+02 6.858671070018576010e-01 2.888179221033588817e-01 2.531497089478254928e-02
2.797500000000000000e+02 6.859930562976093160e-01 2.884941241348991658e-01 2.551281956749200733e-02
2.800000000000000000e+02 6.860994860598191858e-01 2.881734261073701231e-01 2.572708783281089234e-02
2.802500000000000000e+02 6.861899320498645594e-01 2.878536960454260996e-01 2.595637190470937231e-02
2.805000000000000000e+02 6.862687874530409848e-01 2.875318914020893457e-01 2.619932114486983599e-02
2.807500000000000000e+02 6.863410620445891119e-01 2.872043811003245350e-01 2.645455685508592975e-02
2.810000000000000000e+02 6.864119150011824821e-01 2.868675698806232854e-01 2.672051511819479447e-02
2.812500000000000000e+02 6.864862906592348324e-01 2.865184968300190094e-01 2.699521251074600559e-02
2.815000000000000000e+02 6.865684701594919614e-01 2.861553277000819517e-01 2.727620214042639213e-02
2.817500000000000000e+02 6.866619364026416150e-01 2.857776748025916969e-01 2.756038879476685466e-02
2.820000000000000000e+02 6.867691629418586352e-01 2.853865915675377063e-01 2.784424549060295073e-02
2.822500000000000000e+02 6.868916371915667618e-01 2.849845563624451295e-01 2.812380644598778956e-02
2.825000000000000000e+02 6.870299339044465547e-01 2.845750600464107549e-01 2.839500604914283952e-02
2.827500000000000000e+02 6.871838781047523437e-01 2.841624084725355992e-01 2.865371342271269203e-02
2.830000000000000000e+02 6.873527536954306960e-01 2.837512819467947756e-01 2.889596435777477129e-02
2.832500000000000000e+02 6.875352900059927830e-01 2.833466120868820548e-01 2.911809790712515528e-02
2.835000000000000000e+02 6.877297110953731751e-01 2.829533654261268127e-01 2.931692347849949865e-02
2.837500000000000000e+02 6.879337304912667150e-01 2.825763729074222685e-01 2.948989660131118989e-02
2.840000000000000000e+02 6.881448205228987147e-01 2.822201374324451173e-01 2.963504204465620961e-02
2.842500000000000000e+02 6.883604703537696823e-01 2.818884950950876767e-01 2.975103455114325515e-02
2.845000000000000000e+02 6.885783917179065794e-01 2.815844913278189310e-01 2.983711695427434737e-02
2.847500000000000000e+02 6.887964952773031335e-01 2.813101167718541906e-01 2.989338795084195421e-02
2.850000000000000000e+02 6.890128463290190464e-01 2.810663014811656257e-01 2.992085218981496014e-02
2.852500000000000000e+02 6.892257302551756393e-01 2.808526310664851700e-01 2.992163867833920465e-02
2.855000000000000000e+02 6.894339320964917306e-01 2.806672760522183063e-01 2.989879185128923450e-02
2.857500000000000000e+02 6.896369978875536155e-01 2.805067448025140853e-01 2.985625730993241370e-02
2.860000000000000000e+02 6.898352911869634063e-01 2.803661223756410137e-01 2.979858643739649593e-02
2.862500000000000000e+02 6.900298025821779424e-01 2.802393436885482481e-01 2.973085372927360484e-02
2.865000000000000000e+02 6.902218134675166539e-01 2.801198717264568594e-01 2.965831480602669837e-02
2.867500000000000000e+02 6.904127468405312218e-01 2.800012116305892751e-01 2.958604152887987088e-02
2.870000000000000000e+02 6.906040822479215802e-01 2.798773489018364091e-01 2.951856885024282603e-02
2.872500000000000000e+02 6.907974506891243482e-01 2.797430844622618151e-01 2.945946484861385398e-02
2.875000000000000000e+02 6.909945240725480220e-01 2.795941673839443808e-01 2.941130854350776716e-02
2.877500000000000000e+02 6.911968647980326619e-01 2.794277009859649774e-01 2.937543421600286725e-02
2.880000000000000000e+02 6.914057061603309240e-01 2.792422077214330445e-01 2.935208611823673930e-02
2.882500000000000000e+02 6.916218603557104938e-01 2.790378317999002711e-01 2.934030784438895409e-02
2.885000000000000000e+02 6.918458795749964363e-01 2.788160231580243953e-01 2.933809726698004619e-02
2.887500000000000000e+02 6.920782080132389380e-01 2.785791891277027421e-01 2.934260285905812213e-02
2.890000000000000000e+02 6.923193784432107867e-01 2.783302834091454514e-01 2.935033814764370988e-02
2.892500000000000000e+02 6.925698785454044160e-01 2.780724552452694120e-01 2.935766620932721629e-02
2.895000000000000000e+02 6.928300031132612613e-01 2.778089836480764352e-01 2.936101323866254290e-02
2.897500000000000000e+02 6.930997034183553618e-01 2.775429889482460277e-01 2.935730763339901295e-02
2.900000000000000000e+02 6.933786440618918689e-01 2.772772461117147258e-01 2.934410982639336710e-02
2.902500000000000000e+02 6.936664511004366762e-01 2.770137470615993136e-01 2.931980183796356609e-02
2.905000000000000000e+02 6.939628098351102725e-01 2.767534834380287467e-01 2.928370672686121320e-02
2.907500000000000000e+02 6.942675205364419178e-01 2.764964708336030697e-01 2.923600862995449218e-02
2.910000000000000000e+02 6.945803059027511051e-01 2.762419238401637722e-01 2.917777025708446700e-02
2.912500000000000000e+02 6.949007991392777139e-01 2.759886305921313010e-01 2.911057026859074914e-02
2.915000000000000000e+02 6.952286144251744737e-01 2.757350122465782594e-01 2.903637332824696160e-02
2.917500000000000000e+02 6.955635151664194549e-01 2.754792584706299285e-01 2.895722636295011698e-02
2.920000000000000000e+02 6.959054926971722788e-01 2.752193620359203452e-01 2.887514526690791034e-02
2.922500000000000000e+02 6.962546095163105742e-01 2.749533045418960930e-01 2.879208594179363118e-02
2.925000000000000000e+02 6.966107828274947789e-01 2.746794298667265544e-01 2.870978730577808391e-02
2.927500000000000000e+02 6.969735612643512823e-01 2.743964726123575559e-01 2.862996612329093277e-02
2.930000000000000000e+02 6.973420735843008922e-01 2.741037143881840388e-01 2.855421202751531190e-02
2.932500000000000000e+02 6.977150945911443358e-01 2.738006055312763865e-01 2.848429987758017284e-02
2.935000000000000000e+02 6.980911833974565717e-01 2.734866842765699690e-01 2.842213232597282785e-02
2.937500000000000000e+02 6.984688208913384377e-01 2.731613942972691000e-01 2.836978481139204589e-02
2.940000000000000000e+02 6.988465568616435419e-01 2.728240044549450904e-01 2.832943868341140231e-02
2.942500000000000000e+02 6.992230981086511310e-01 2.724737690512014088e-01 2.830313284014762676e-02
2.945000000000000000e+02 6.995974073822867068e-01 2.721097888271392651e-01 2.829280379057351469e-02
2.947500000000000000e+02 6.999687126549966054e-01 2.717314556225921551e-01 2.829983172241174946e-02
2.950000000000000000e+02 7.003365075768850367e-01 2.713384754585812519e-01 2.832501696453422479e-02
2.952500000000000000e+02 7.007005385077262893e-01 2.709313898605586468e-01 2.836807163171558427e-02
2.955000000000000000e+02 7.010607498535008641e-01 2.705115858158972930e-01 2.842766433060203018e-02
2.957500000000000000e+02 7.014172546955708132e-01 2.700814156872988203e-01 2.850132961713092161e-02
2.960000000000000000e+02 7.017701714968863635e-01 2.696441353693034282e-01 2.858569313381059337e-02
2.962500000000000000e+02 7.021194927489824433e-01 2.692038119701110621e-01 2.867669528090669578e-02
2.965000000000000000e+02 7.024649188927638566e-01 2.687654200019079509e-01 2.876966110532831744e-02
2.967500000000000000e+02 7.028058143719195794e-01 2.683345852328484771e-01 2.885960039523254722e-02
2.970000000000000000e+02 7.031412601739486234e-01 2.679175266035180858e-01 2.894121322253371750e-02
2.972500000000000000e+02 7.034701251951658296e-01 2.675205259719784512e-01 2.900934883285539306e-02
2.975000000000000000e+02 7.037911913902783478e-01 2.671497774128114289e-01 2.905903119691014003e-02
2.977500000000000000e+02 7.041031663972445731e-01 2.668110673483382045e-01 2.908576625441764221e-02
2.980000000000000000e+02 7.044047527956283083e-01 2.665097798401514506e-01 2.908546736422016471e-02
2.982500000000000000e+02 7.046945943859557193e-01 2.662508417785998116e-01 2.905456383544379254e-02
2.985000000000000000e+02 7.049712711918739716e-01 2.660385597417783132e-01 2.899016906634827029e-02
2.987500000000000000e+02 7.052332603170959890e-01 2.658765474712887489e-01 2.889019221161506085e-02
2.990000000000000000e+02 7.054789428437910903e-01 2.657673844691048060e-01 2.875367268710434313e-02
2.992500000000000000e+02 7.057066727942566953e-01 2.657126563057713442e-01 2.858067089997252952e-02
2.995000000000000000e+02 7.059147865038370995e-01 2.657127173119883112e-01 2.837249618417488073e-02
2.997500000000000000e+02 7.061016807428461828e-01 2.657667761930074812e-01 2.813154306414601680e-02
3.000000000000000000e+02 7.062659072510201197e-01 2.658726430342843727e-01 2.786144971469537573e-02
3.002500000000000000e+02 7.064064482102783149e-01 2.660266167114934133e-01 2.756693507822820938e-02
3.005000000000000000e+02 7.065230863832763220e-01 2.662233094859803861e-01 2.725360413074297966e-02
3.007500000000000000e+02 7.066166916606098081e-01 2.664556477118582567e-01 2.692766062753249728e-02
3.010000000000000000e+02 7.066893200427876165e-01 2.667151779666744327e-01 2.659550199053901942e-02
3.012500000000000000e+02 7.067440723349238674e-01 2.669923621221572119e-01 2.626356554291929546e-02
3.015000000000000000e+02 7.067848573628191522e-01 2.672771623189946766e-01 2.593798031818671940e-02
3.017500000000000000e+02 7.068161929550027534e-01 2.675593318727825798e-01 2.562447517221509707e-02
3.020000000000000000e+02 7.068429308082941898e-01 2.678289823840023232e-01 2.532808680770399362e-02
3.022500000000000000e+02 7.068699287611132087e-01 2.680768903370887579e-01 2.505318090179770377e-02
3.025000000000000000e+02 7.069015612843813079e-01 2.682950319255777982e-01 2.480340679004106388e-02
3.027500000000000000e+02 7.069413062690673710e-01 2.684768016965653481e-01 2.458189203436789844e-02
3.030000000000000000e+02 7.069915526181203003e-01 2.686172001447915680e-01 2.439124723708790965e-02
3.032500000000000000e+02 7.070536409410339562e-01 2.687126971221284188e-01 2.423366193683850270e-02
3.035000000000000000e+02 7.071280524935409373e-01 2.687610904814199952e-01 2.411085702503933809e-02
3.037500000000000000e+02 7.072145465017026789e-01 2.687613163926605431e-01 2.402413710563718399e-02
3.040000000000000000e+02 7.073122850546820217e-01 2.687133013637388324e-01 2.397441358157981553e-02
3.042500000000000000e+02 7.074200124993829109e-01 2.686179048450565432e-01 2.396208265556020942e-02
3.045000000000000000e+02 7.075363139915826771e-01 2.684767591170948986e-01 2.398692689132264633e-02
3.047500000000000000e+02 7.076598226662804692e-01 2.682923845544027408e-01 2.404779277931702944e-02
3.050000000000000000e+02 7.077892391066639144e-01 2.680682206517698285e-01 2.414254024156612527e-02
3.052500000000000000e+02 7.079231107538784817e-01 2.678090237324304290e-01 2.426786551369185946e-02
3.055000000000000000e+02 7.080596042075659735e-01 2.675210886096714979e-01 2.441930718276331264e-02
3.057500000000000000e+02 7.081963020515815721e-01 2.672125258387015867e-01 2.459117210971728876e-02
3.060000000000000000e+02 7.083301480830601626e-01 2.668932940000338649e-01 2.477655791690576773e-02
3.062500000000000000e+02 7.084573375631897374e-01 2.665750487914484435e-01 2.496761364536139241e-02
3.065000000000000000e+02 7.085732547096961209e-01 2.662708665151411469e-01 2.515587877516344689e-02
3.067500000000000000e+02 7.086725230328619896e-01 2.659946378798673239e-01 2.533283908727015227e-02
3.070000000000000000e+02 7.087492847737340007e-01 2.657603785998306489e-01 2.549033662643431647e-02
3.072500000000000000e+02 7.087977173334039094e-01 2.655811973944519622e-01 2.562108527214480846e-02
3.075000000000000000e+02 7.088125267692819698e-01 2.654683884663621152e-01 2.571908476435599139e-02
3.077500000000000000e+02 7.087894366868130458e-01 2.654304802094792359e-01 2.578008310370754827e-02
3.080000000000000000e+02 7.087255156092013841e-01 2.654726630595888315e-01 2.580182133121018684e-02
3.082500000000000000e+02 7.086195163403067321e-01 2.655964333893857665e-01 2.578405027030839652e-02
3.085000000000000000e+02 7.084720913107760421e-01 2.657995721657426813e-01 2.572833652348126970e-02
3.087500000000000000e+02 7.082858266837572803e-01 2.660765066054036065e-01 2.563766671083844012e-02
3.090000000000000000e+02 7.080650863584441179e-01 2.664187566357050230e-01 2.551615700585103952e-02
3.092500000000000000e+02 7.078156230946976990e-01 2.668158547817707227e-01 2.536852212353150893e-02
3.095000000000000000e+02 7.075442373918290340e-01 2.672559860817398381e-01 2.519977652643080185e-02
3.097500000000000000e+02 7.072583264487305454e-01 2.677269808964477527e-01 2.501469265482189619e-02
3.100000000000000000e+02 7.069655010116140392e-01 2.682168189382711510e-01 2.481768005011490003e-02
3.102500000000000000e+02 7.066730992311865966e-01 2.687142353957472363e-01 2.461266537306599014e-02
3.105000000000000000e+02 7.063877562197675708e-01 2.692089848588165579e-01 2.440325892141584352e-02
3.107500000000000000e+02 7.061151347187499816e-01 2.696919039066647539e-01 2.419296137458536167e-02
3.110000000000000000e+02 7.058597328326385867e-01 2.701550071953251475e-01 2.398525997203629356e-02
3.112500000000000000e+02 7.056249117104956836e-01 2.705911635904229007e-01 2.378392469908041304e-02
3.115000000000000000e+02 7.054128278020301845e-01 2.709941710130446269e-01 2.359300118492563617e-02
3.117500000000000000e+02 7.052245491783367681e-01 2.713583749932482192e-01 2.341707582841586616e-02
3.120000000000000000e+02 7.050601473942903485e-01 2.716788248681593632e-01 2.326102773755022585e-02
3.122500000000000000e+02 7.049189413417727978e-01 2.719511575203295006e-01 2.312990113789765989e-02
3.125000000000000000e+02 7.047997339311393716e-01 2.721718540954252141e-01 2.302841197343599017e-02
3.127500000000000000e+02 7.047009708847065124e-01 2.723384806526482627e-01 2.296054846264524926e-02
3.130000000000000000e+02 7.046209123807075647e-01 2.724498613081312581e-01 2.292922631116092735e-02
3.132500000000000000e+02 7.045576504966625242e-01 2.725064851917667341e-01 2.293586431157136618e-02
3.135000000000000000e+02 7.045091931924331030e-01 2.725105503073480540e-01 2.298025650021912406e-02
3.137500000000000000e+02 7.044733812157737418e-01 2.724663547821023490e-01 2.306026400212466895e-02
3.140000000000000000e+02 7.044478699456394599e-01 2.723801755008321002e-01 2.317195455352847114e-02
3.142500000000000000e+02 7.044301618685177013e-01 2.722601137162988238e-01 2.330972441518381483e-02
3.145000000000000000e+02 7.044177379750994339e-01 2.721155626488990231e-01 2.346669937600220912e-02
3.147500000000000000e+02 7.044082928729176185e-01 2.719565089444123673e-01 2.363519818267055539e-02
3.150000000000000000e+02 7.043997949016339577e-01 2.717930904869954589e-01 2.380711461137040991e-02
3.152500000000000000e+02 7.043904765370252452e-01 2.716350963409790431e-01 2.397442712199508025e-02
3.155000000000000000e+02 7.043787944048710559e-01 2.714916617192799642e-01 2.412954387584916038e-02
3.157500000000000000e+02 7.043635128216229058e-01 2.713707361963291209e-01 2.426575098204798719e-02
3.160000000000000000e+02 7.043440252323277528e-01 2.712784312930738295e-01 2.437754347459784171e-02
3.162500000000000000e+02 7.043205351259245184e-01 2.712186478037505455e-01 2.446081707032525879e-02
3.165000000000000000e+02 7.042940852943262442e-01 2.711928840768185189e-01 2.451303062885576423e-02
3.167500000000000000e+02 7.042662853117245270e-01 2.712005830800683359e-01 2.453313160820677630e-02
3.170000000000000000e+02 7.042390128191027276e-01 2.712394043679344779e-01 2.452158281296341544e-02
3.172500000000000000e+02 7.042143856316567252e-01 2.713053971894998084e-01 2.448021717884413945e-02
3.175000000000000000e+02 7.041948349147664210e-01 2.713930742144216035e-01 2.441209087081196161e-02
3.177500000000000000e+02 7.041832763632638326e-01 2.714954927135391216e-01 2.432123092319727481e-02
3.180000000000000000e+02 7.041828972278016963e-01 2.716048242457285156e-01 2.421227852646992695e-02
3.182500000000000000e+02 7.041967762636069939e-01 2.717129737513743204e-01 2.409024998501937617e-02
3.185000000000000000e+02 7.042274268546809823e-01 2.718123112465088420e-01 2.396026189880985646e-02
3.187500000000000000e+02 7.042765792968737060e-01 2.718960154099449023e-01 2.382740529318191913e-02
3.190000000000000000e+02 7.043452204313067622e-01 2.719582471057780393e-01 2.369653246291497650e-02
3.192500000000000000e+02 7.044336059250648763e-01 2.719943233560582208e-01 2.357207071887719441e-02
3.195000000000000000e+02 7.045412009714930868e-01 2.720009404828543920e-01 2.345785854565265310e-02
3.197500000000000000e+02 7.046663921886852089e-01 2.719765319472196019e-01 2.335707586409484920e-02
3.200000000000000000e+02 7.048064045918611686e-01 2.719213996067705308e-01 2.327219580136906385e-02
3.202500000000000000e+02 7.049573604049994557e-01 2.718376807528178896e-01 2.320495884218302940e-02
3.205000000000000000e+02 7.051146147795619434e-01 2.717292018732879733e-01 2.315618334714993759e-02
3.207500000000000000e+02 7.052730714705526260e-01 2.716011784224627856e-01 2.312575010698409567e-02
3.210000000000000000e+02 7.054274319251616632e-01 2.714600641764896016e-01 2.311250389834879418e-02
3.212500000000000000e+02 7.055725234508588573e-01 2.713130576003551786e-01 2.311441894878604048e-02
3.215000000000000000e+02 7.057036630735106231e-01 2.711677192489196364e-01 2.312861767757042053e-02
3.217500000000000000e+02 7.058171769806002027e-01 2.710313901945266002e-01 2.315143282487368975e-02
3.220000000000000000e+02 7.059106951801753516e-01 2.709107648083665110e-01 2.317854001145912626e-02
3.222500000000000000e+02 7.059832700087846913e-01 2.708116003649198578e-01 2.320512962629564524e-02
3.225000000000000000e+02 7.060353195749221600e-01 2.707382735819176545e-01 2.322640684316082740e-02
3.227500000000000000e+02 7.060685914791571260e-01 2.706935599144729698e-01 2.323784860637042454e-02
3.230000000000000000e+02 7.060861604069896824e-01 2.706782266661246772e-01 2.323561292688597693e-02
3.232500000000000000e+02 7.060922377442098163e-01 2.706911573397144943e-01 2.321660491607585586e-02
3.235000000000000000e+02 7.060917081107930260e-01 2.707295690576201341e-01 2.317872283158647906e-02
3.237500000000000000e+02 7.060894822713288388e-01 2.707895606119430365e-01 2.312095711672770837e-02
3.240000000000000000e+02 7.060900363109616773e-01 2.708664948437519149e-01 2.304346884528723702e-02
3.242500000000000000e+02 7.060972572717412188e-01 2.709553124782637101e-01 2.294743024999425923e-02
3.245000000000000000e+02 7.061145672774769011e-01 2.710507842907846632e-01 2.283464843173874104e-02
3.247500000000000000e+02 7.061448668362170222e-01 2.711479376753970771e-01 2.270719548838545654e-02
3.250000000000000000e+02 7.061903312237460817e-01 2.712426227025742653e-01 2.256704607368033300e-02
3.252500000000000000e+02 7.062520764729618428e-01 2.713319435041107730e-01 2.241598002292761321e-02
3.255000000000000000e+02 7.063301613209261864e-01 2.714144232538290846e-01 2.225541542524561711e-02
3.257500000000000000e+02 7.064239863510686224e-01 2.714896146425773704e-01 2.208639900635495437e-02
3.260000000000000000e+02 7.065327741354312518e-01 2.715577241038561462e-01 2.190950176071336519e-02
3.262500000000000000e+02 7.066559271962695732e-01 2.716191449624030252e-01 2.172492784132649610e-02
3.265000000000000000e+02 7.067928203073376991e-01 2.716744282349035089e-01 2.153275145775867400e-02
3.267500000000000000e+02 7.069425971632262717e-01 2.717242513060889597e-01 2.133315153068496284e-02
3.270000000000000000e+02 7.071040285657078650e-01 2.717692818479419681e-01 2.112668958635006283e-02
3.272500000000000000e+02 7.072758287921636633e-01 2.718099593114250423e-01 2.091421189641098563e-02
3.275000000000000000e+02 7.074570917132219083e-01 2.718460103456107335e-01 2.069689794116755244e-02
3.277500000000000000e+02 7.076474003579916738e-01 2.718765192823338617e-01 2.047608035967443674e-02
3.280000000000000000e+02 7.078466644765136762e-01 2.718999971650684078e-01 2.025333835841779118e-02
3.282500000000000000e+02 7.080546302531067759e-01 2.719149134171893190e-01 2.003045632970377327e-02
3.285000000000000000e+02 7.082708099772325738e-01 2.719198163329193396e-01 1.980937368984763206e-02
3.287500000000000000e+02 7.084947119808324700e-01 2.719131707531797781e-01 1.959211726598813694e-02
3.290000000000000000e+02 7.087263111615961231e-01 2.718929929565806480e-01 1.938069588182292358e-02
3.292500000000000000e+02 7.089663165159026947e-01 2.718564602502050453e-01 1.917722323389266237e-02
3.295000000000000000e+02 7.092159286418340258e-01 2.718000905717489757e-01 1.898398078641686665e-02
3.297500000000000000e+02 7.094765543680741082e-01 2.717199243685269883e-01 1.880352126339951760e-02
3.300000000000000000e+02 7.097495114857377274e-01 2.716119402937368088e-01 1.863854822052522439e-02
3.302500000000000000e+02 7.100362435861851118e-01 2.714720250147231728e-01 1.849173139909078903e-02
3.305000000000000000e+02 7.103384735024316221e-01 2.712961208403684155e-01 1.836540565720074653e-02
3.307500000000000000e+02 7.106581934932671984e-01 2.710804111703700725e-01 1.826139533636293721e-02
3.310000000000000000e+02 7.109972432463900205e-01 2.708220534300671556e-01 1.818070332354276494e-02
3.312500000000000000e+02 7.113567242568873406e-01 2.705199115571421675e-01 1.812336418597111642e-02
3.315000000000000000e+02 7.117367641340049955e-01 2.701751821065715986e-01 1.808805375942342669e-02
3.317500000000000000e+02 7.121364414299309331e-01 2.697915446422676222e-01 1.807201392780254795e-02
3.320000000000000000e+02 7.125540272456694080e-01 2.693749581935342974e-01 1.807101456079792529e-02
3.322500000000000000e+02 7.129868522679514431e-01 2.689334399142242482e-01 1.807970781782453074e-02
3.325000000000000000e+02 7.134312218149810869e-01 2.684766387177673908e-01 1.809213946725225092e-02
3.327500000000000000e+02 7.138822701883474897e-01 2.680155505917478642e-01 1.810217921990485423e-02
3.330000000000000000e+02 7.143342015160274450e-01 2.675617165807435693e-01 1.810408190322856242e-02
3.332500000000000000e+02 7.147807378137744916e-01 2.671265261093346277e-01 1.809273607689112356e-02
3.335000000000000000e+02 7.152154787309417117e-01 2.667202560924838428e-01 1.806426517657378633e-02
3.337500000000000000e+02 7.156322578815501601e-01 2.663514178941260857e-01 1.801632422432393812e-02
3.340000000000000000e+02 7.160252420261329354e-01 2.660263046093291894e-01 1.794845336453824297e-02
3.342500000000000000e+02 7.163893409973434157e-01 2.657486483532744415e-01 1.786201064938227473e-02
3.345000000000000000e+02 7.167203980319030165e-01 2.655197863117335633e-01 1.775981565636389550e-02
3.347500000000000000e+02 7.170153662139646666e-01 2.653388036909709591e-01 1.764583009506433958e-02
3.350000000000000000e+02 7.172720618945243043e-01 2.652032610153673975e-01 1.752467709010885333e-02
3.352500000000000000e+02 7.174888729638813079e-01 2.651096919297006305e-01 1.740143510641747188e-02
3.355000000000000000e+02 7.176647539750207194e-01 2.650541165369225682e-01 1.728112948805574089e-02
3.357500000000000000e+02 7.177994082689262978e-01 2.650323547982850192e-01 1.716823693278882873e-02
3.360000000000000000e+02 7.178936174329736408e-01 2.650402157872394637e-01 1.706616677978626054e-02
3.362500000000000000e+02 7.179490001132748933e-01 2.650741006182783521e-01 1.697689926844701824e-02
3.365000000000000000e+02 7.179675253167477900e-01 2.651314385143747065e-01 1.690103616887781574e-02
3.367500000000000000e+02 7.179509451159404865e-01 2.652111996284558515e-01 1.683785525560357529e-02
3.370000000000000000e+02 7.179008325345235253e-01 2.653136166180539157e-01 1.678555084742269082e-02
3.372500000000000000e+02 7.178191494232830649e-01 2.654395109386737950e-01 1.674133963804309844e-02
3.375000000000000000e+02 7.177089123731714704e-01 2.655893546099296065e-01 1.670173301689846512e-02
3.377500000000000000e+02 7.175744032554114415e-01 2.657627096444569736e-01 1.666288710013227176e-02
3.380000000000000000e+02 7.174207225329962689e-01 2.659582268808085015e-01 1.662105058619641612e-02
3.382500000000000000e+02 7.172531101053944980e-01 2.661739545493908565e-01 1.657293534521476694e-02
3.385000000000000000e+02 7.170764885745439798e-01 2.664075189934471677e-01 1.651599243200897738e-02
3.387500000000000000e+02 7.168955546691978542e-01 2.666558645599558242e-01 1.644858077084662695e-02
3.390000000000000000e+02 7.167151090084272758e-01 2.669148161118130580e-01 1.637007487975977379e-02
3.392500000000000000e+02 7.165402703179496458e-01 2.671787572601507232e-01 1.628097242189931182e-02
3.395000000000000000e+02 7.163761739468269552e-01 2.674410071478628970e-01 1.618281890531010625e-02
3.397500000000000000e+02 7.162273597372479372e-01 2.676944186925859226e-01 1.607822157016669876e-02
3.400000000000000000e+02 7.160971606465112993e-01 2.679322209586243453e-01 1.597061839486408133e-02
3.402500000000000000e+02 7.159875662041885747e-01 2.681481892848678328e-01 1.586424451094412685e-02
3.405000000000000000e+02 7.158995317442131689e-01 2.683366331670012372e-01 1.576383508878599626e-02
3.407500000000000000e+02 7.158334708997355911e-01 2.684920804689322482e-01 1.567444863133309746e-02
3.410000000000000000e+02 7.157894877615458284e-01 2.686093844732076463e-01 1.560112776524651482e-02
3.412500000000000000e+02 7.157672600256103079e-01 2.686840888865361654e-01 1.554865108785415638e-02
3.415000000000000000e+02 7.157658323121802724e-01 2.687128537006276963e-01 1.552131398719212851e-02
3.417500000000000000e+02 7.157836899197691505e-01 2.686936492859230419e-01 1.552266079430905665e-02
3.420000000000000000e+02 7.158192254695049384e-01 2.686254835120516216e-01 1.555529101844301335e-02
3.422500000000000000e+02 7.158712518486483045e-01 2.685082168282075243e-01 1.562053132314433074e-02
3.425000000000000000e+02 7.159392011483596274e-01 2.683424473782308195e-01 1.571835147341009084e-02
3.427500000000000000e+02 7.160228358411185878e-01 2.681299429844791749e-01 1.584722117440235528e-02
3.430000000000000000e+02 7.161218476649341413e-01 2.678738839406917815e-01 1.600426839437391752e-02
3.432500000000000000e+02 7.162356821835045295e-01 2.675789449977533652e-01 1.618537281874150857e-02
3.435000000000000000e+02 7.163637441242685089e-01 2.672507777323041012e-01 1.638547814342833017e-02
3.437500000000000000e+02 7.165056557186573194e-01 2.668954026530147572e-01 1.659894162832714279e-02
3.440000000000000000e+02 7.166612278423221127e-01 2.665188081279175614e-01 1.681996402975958343e-02
3.442500000000000000e+02 7.168300922783843454e-01 2.661268201813399847e-01 1.704308754027519454e-02
3.445000000000000000e+02 7.170113167167537771e-01 2.657251738734932589e-01 1.726350940975329359e-02
3.447500000000000000e+02 7.172033371131016910e-01 2.653192309622695588e-01 1.747743192462846568e-02
3.450000000000000000e+02 7.174042453628313165e-01 2.649135940757110230e-01 1.768216056145785475e-02
3.452500000000000000e+02 7.176120946737013506e-01 2.645116736952977110e-01 1.787623163100147614e-02
3.455000000000000000e+02 7.178249342892326634e-01 2.641157370838868035e-01 1.805932862688068574e-02
3.457500000000000000e+02 7.180405775876113061e-01 2.637273246994964460e-01 1.823209771289231729e-02
3.460000000000000000e+02 7.182563971609480236e-01 2.633477215631837010e-01 1.839588127586805691e-02
3.462500000000000000e+02 7.184694377635094664e-01 2.629782410358836309e-01 1.855232120060695475e-02
3.465000000000000000e+02 7.186767708926968812e-01 2.626200700318080394e-01 1.870315907549447570e-02
3.467500000000000000e+02 7.188758362740812480e-01 2.622743013867696038e-01 1.884986233914833637e-02
3.470000000000000000e+02 7.190645109886256714e-01 2.619419226732485062e-01 1.899356633812661344e-02
3.472500000000000000e+02 7.192409764243681281e-01 2.616242561271495126e-01 1.913476744848176953e-02
3.475000000000000000e+02 7.194036188856536285e-01 2.613230012593820151e-01 1.927337985496424544e-02
3.477500000000000000e+02 7.195511437912059938e-01 2.610401576207824204e-01 1.940869858801139158e-02
3.480000000000000000e+02 7.196828001256523333e-01 2.607775925215620183e-01 1.953960735278555821e-02
3.482500000000000000e+02 7.197985083327784750e-01 2.605366538306339574e-01 1.966483783658789369e-02
3.485000000000000000e+02 7.198987307274212766e-01 2.603181708746385437e-01 1.978309839794106795e-02
3.487500000000000000e+02 7.199842297344111186e-01 2.601223835440706900e-01 1.989338672151969717e-02
3.490000000000000000e+02 7.200558756900525825e-01 2.599491509046112370e-01 1.999497340533652051e-02
3.492500000000000000e+02 7.201146423901447768e-01 2.597976819074405141e-01 2.008767570241502126e-02
3.495000000000000000e+02 7.201616702079325361e-01 2.596665530250156229e-01 2.017177676705179945e-02
3.497500000000000000e+02 7.201982981572438991e-01 2.595536077046484147e-01 2.024809413810843561e-02
3.500000000000000000e+02 7.202260206733626102e-01 2.594561726403372126e-01 2.031780668630032635e-02
3.502500000000000000e+02 7.202464872918645789e-01 2.593711640297664545e-01 2.038234867836947323e-02
3.505000000000000000e+02 7.202616315542431646e-01 2.592951183223509704e-01 2.044325012340512948e-02
3.507500000000000000e+02 7.202738473021109700e-01 2.592241785679224586e-01 2.050197412996570406e-02
3.510000000000000000e+02 7.202861171067784785e-01 2.591541756150138043e-01 2.055970727820756461e-02
3.512500000000000000e+02 7.203018520072804742e-01 2.590809733751671118e-01 2.061717461755248684e-02
3.515000000000000000e+02 7.203246582177544877e-01 2.590007701727000677e-01 2.067457160954513234e-02
3.517500000000000000e+02 7.203579930236049256e-01 2.589104448173999984e-01 2.073156215899497196e-02
3.520000000000000000e+02 7.204050209912234992e-01 2.588075483368166840e-01 2.078743067195914368e-02
3.522500000000000000e+02 7.204684396152645220e-01 2.586904672611169964e-01 2.084109312361832542e-02
3.525000000000000000e+02 7.205502470152315153e-01 2.585584164310035793e-01 2.089133655376478049e-02
3.527500000000000000e+02 7.206514477526784201e-01 2.584115628548989685e-01 2.093698939242253504e-02
3.530000000000000000e+02 7.207718184177975829e-01 2.582508770622329308e-01 2.097730451996854956e-02
3.532500000000000000e+02 7.209100956019325324e-01 2.580777116714472186e-01 2.101219272661964191e-02
3.535000000000000000e+02 7.210643506125492541e-01 2.578933814216963216e-01 2.104226796575469835e-02
3.537500000000000000e+02 7.212324841450844515e-01 2.576986651649371129e-01 2.106885068997842864e-02
3.540000000000000000e+02 7.214124463462968651e-01 2.574937755219358637e-01 2.109377813176782634e-02
3.542500000000000000e+02 7.216023198183245668e-01 2.572782513056900977e-01 2.111942887598510302e-02
3.545000000000000000e+02 7.218004891127653977e-01 2.570510665486701596e-01 2.114844433856481049e-02
3.547500000000000000e+02 7.220059357987393955e-01 2.568105236133852998e-01 2.118354058787627614e-02
3.550000000000000000e+02 7.222186043945308942e-01 2.565543301768669071e-01 2.122706542860212237e-02
3.552500000000000000e+02 7.224393936975088693e-01 2.562797877243253586e-01 2.128081857816478684e-02
3.555000000000000000e+02 7.226698065987637865e-01 2.559843326256161511e-01 2.134586077561959408e-02
3.557500000000000000e+02 7.229114225206065836e-01 2.556660369329493143e-01 2.142254054644398414e-02
3.560000000000000000e+02 7.231655090881380366e-01 2.553241097005475302e-01 2.151038121131410713e-02
3.562500000000000000e+02 7.234329761324148622e-01 2.549588757206132650e-01 2.160814814697205669e-02
3.565000000000000000e+02 7.237144224719800345e-01 2.545716702925243657e-01 2.171390723549563098e-02
3.567500000000000000e+02 7.240101900146549418e-01 2.541644862754525724e-01 2.182532370989291939e-02
3.570000000000000000e+02 7.243202624517295352e-01 2.537398303805651900e-01 2.193990716770522278e-02
3.572500000000000000e+02 7.246441353339352354e-01 2.533007475192921021e-01 2.205511714677426890e-02
3.575000000000000000e+02 7.249807669523649079e-01 2.528507044146920402e-01 2.216852863294343362e-02
3.577500000000000000e+02 7.253286381712154007e-01 2.523936099017447532e-01 2.227775192703993282e-02
3.580000000000000000e+02 7.256859267182953488e-01 2.519332555499195214e-01 2.238081773178564673e-02
3.582500000000000000e+02 7.260507009302441528e-01 2.514732611995604827e-01 2.247603787019549285e-02
3.585000000000000000e+02 7.264210227174192624e-01 2.510167456116343399e-01 2.256223167094668913e-02
3.587500000000000000e+02 7.267948404013608865e-01 2.505668600447472083e-01 2.263829955389197804e-02
3.590000000000000000e+02 7.271697221493366170e-01 2.501270527371362018e-01 2.270322511352712222e-02
3.592500000000000000e+02 7.275425647918144501e-01 2.497015380501200199e-01 2.275589715806609903e-02
3.595000000000000000e+02 7.279096349572334868e-01 2.492952003049551668e-01 2.279516473781238034e-02
3.597500000000000000e+02 7.282668542171926163e-01 2.489132658185245761e-01 2.281987996428301579e-02
3.600000000000000000e+02 7.286102516263528450e-01 2.485610289215974822e-01 2.282871945204971789e-02
3.602500000000000000e+02 7.289361060590753283e-01 2.482436120390265621e-01 2.282028190189855366e-02
3.605000000000000000e+02 7.292408379057927492e-01 2.479661587466374661e-01 2.279300334757010035e-02
3.607500000000000000e+02 7.295208586454322575e-01 2.477335988724635452e-01 2.274554248210383656e-02
3.610000000000000000e+02 7.297727522739092532e-01 2.475503257589811712e-01 2.267692196711021402e-02
3.612500000000000000e+02 7.299939191707667252e-01 2.474192558574005996e-01 2.258682497183298055e-02
3.615000000000000000e+02 7.301831912115617218e-01 2.473411860065697354e-01 2.247562278186804666e-02
3.617500000000000000e+02 7.303411915500643836e-01 2.473144107510535372e-01 2.234439769888196120e-02
3.620000000000000000e+02 7.304700864614896982e-01 2.473349899084076875e-01 2.219492363010315897e-02
3.622500000000000000e+02 7.305732675233669315e-01 2.473971196947447881e-01 2.202961278188820052e-02
3.625000000000000000e+02 7.306551713937186054e-01 2.474933810203462925e-01 2.185144758593560166e-02
3.627500000000000000e+02 7.307214306489659972e-01 2.476147668500449373e-01 2.166380250098926333e-02
3.630000000000000000e+02 7.307789909721484900e-01 2.477508180050561060e-01 2.147019102279529301e-02
3.632500000000000000e+02 7.308357125475867244e-01 2.478902235951661037e-01 2.127406385724709553e-02
3.635000000000000000e+02 7.308995277007268587e-01 2.480218273897309422e-01 2.107864490954204639e-02
3.637500000000000000e+02 7.309773909016346050e-01 2.481356524761581528e-01 2.088695662220717980e-02
3.640000000000000000e+02 7.310747020466721313e-01 2.482234940048801408e-01 2.070180394844722827e-02
3.642500000000000000e+02 7.311952486754872416e-01 2.482789876447261124e-01 2.052576367978729138e-02
3.645000000000000000e+02 7.313414189320562864e-01 2.482974487010639608e-01 2.036113236687933301e-02
3.647500000000000000e+02 7.315142783791712677e-01 2.482758178091767631e-01 2.020990381165182342e-02
3.650000000000000000e+02 7.317133628826733016e-01 2.482127417662922664e-01 2.007389535103486222e-02
3.652500000000000000e+02 7.319365849371661792e-01 2.481086218323638182e-01 1.995479323047082143e-02
3.655000000000000000e+02 7.321805360383819572e-01 2.479652662016776088e-01 1.985419775994074973e-02
3.657500000000000000e+02 7.324411339322607351e-01 2.477854224576204190e-01 1.977344361011883905e-02
3.660000000000000000e+02 7.327142500369977496e-01 2.475722386092461813e-01 1.971351135375666933e-02
3.662500000000000000e+02 7.329958123423725436e-01 2.473293034096681609e-01 1.967488424795917762e-02
3.665000000000000000e+02 7.332815707697674101e-01 2.470608472864325444e-01 1.965758194380000379e-02
3.667500000000000000e+02 7.335667950483150124e-01 2.467721970724501279e-01 1.966100787923445378e-02
3.670000000000000000e+02 7.338463273726757441e-01 2.464697614952721105e-01 1.968391113205225293e-02
3.672500000000000000e+02 7.341149928587837881e-01 2.461608121380140513e-01 1.972419500320218150e-02
3.675000000000000000e+02 7.343679703000342007e-01 2.458530091917922322e-01 1.977902050817357399e-02
3.677500000000000000e+02 7.346010672844431877e-01 2.455540420377680388e-01 1.984489067779003635e-02
3.680000000000000000e+02 7.348107029602239937e-01 2.452714192552626071e-01 1.991787778451444002e-02
3.682500000000000000e+02 7.349940362400836369e-01 2.450121850674022439e-01 1.999377869251403594e-02
3.685000000000000000e+02 7.351491562722214379e-01 2.447826198396156894e-01 2.006822388816283456e-02
3.687500000000000000e+02 7.352753715407277513e-01 2.445877580912095839e-01 2.013687036806261627e-02
3.690000000000000000e+02 7.353733235906214638e-01 2.444311358998374484e-01 2.019554050954127516e-02
3.692500000000000000e+02 7.354447402503677678e-01 2.443147776858030085e-01 2.024048206382910928e-02
3.695000000000000000e+02 7.354920070789169317e-01 2.442395288649162888e-01 2.026846405616709174e-02
3.697500000000000000e+02 7.355175596908192226e-01 2.442054889403440510e-01 2.027695136883675420e-02
3.700000000000000000e+02 7.355235278576468527e-01 2.442123836007949467e-01 2.026408854155844000e-02
3.702500000000000000e+02 7.355114904293058586e-01 2.442596081657301132e-01 2.022890140496424322e-02
3.705000000000000000e+02 7.354824843553529057e-01 2.443462522078020949e-01 2.017126343684516251e-02
3.707500000000000000e+02 7.354370088006561001e-01 2.444708290935813100e-01 2.009216210576233314e-02
3.710000000000000000e+02 7.353750461168415686e-01 2.446314072487636437e-01 1.999354663439446150e-02
3.712500000000000000e+02 7.352961403534542528e-01 2.448254447875382322e-01 1.987841485900740390e-02
3.715000000000000000e+02 7.351996072052933151e-01 2.450499043787271181e-01 1.975048841598009419e-02
3.717500000000000000e+02 7.350849565733321711e-01 2.453009493911768590e-01 1.961409403549118843e-02
3.720000000000000000e+02 7.349523281178473866e-01 2.455737756204078581e-01 1.947389626174493571e-02
3.722500000000000000e+02 7.348027763224587172e-01 2.458625904489180614e-01 1.933463322862312081e-02
3.725000000000000000e+02 7.346382633322692257e-01 2.461608252652399131e-01 1.920091140249054196e-02
3.727500000000000000e+02 7.344614155158888380e-01 2.464617964673482819e-01 1.907678801676376823e-02
3.730000000000000000e+02 7.342752704493620275e-01 2.467589536583521537e-01 1.896577589228575986e-02
3.732500000000000000e+02 7.340831998891217403e-01 2.470461925861823227e-01 1.887060752469654074e-02
3.735000000000000000e+02 7.338889370392809308e-01 2.473174923296093397e-01 1.879357063110975723e-02
3.737500000000000000e+02 7.336966442404182498e-01 2.475669812268376513e-01 1.873637453274386994e-02
3.740000000000000000e+02 7.335106364616733599e-01 2.477888626070579026e-01 1.870050093126889718e-02
3.742500000000000000e+02 7.333350114402663600e-01 2.479779019052671118e-01 1.868708665446680572e-02
3.745000000000000000e+02 7.331732569444113778e-01 2.481294755575174649e-01 1.869726749807124749e-02
3.747500000000000000e+02 7.330282301626658281e-01 2.482396424330982343e-01 1.873212740423606942e-02
3.750000000000000000e+02 7.329024358489325541e-01 2.483047792153751931e-01 1.879278493569255803e-02
3.752500000000000000e+02 7.327982402568014031e-01 2.483215215458602909e-01 1.888023819733795558e-02
3.755000000000000000e+02 7.327178357948600507e-01 2.482870583801593534e-01 1.899510582498115802e-02
3.757500000000000000e+02 7.326628553121041776e-01 2.481995720941269079e-01 1.913757259376969860e-02
3.760000000000000000e+02 7.326341163378793375e-01 2.480588870537994706e-01 1.930699660832082068e-02
3.762500000000000000e+02 7.326316684156685133e-01 2.478663289963071725e-01 1.950200258802375908e-02
3.765000000000000000e+02 7.326551751929102352e-01 2.476247841052974241e-01 1.972004070179219845e-02
3.767500000000000000e+02 7.327042132330536806e-01 2.473381840567517864e-01 1.995760271019449833e-02
3.770000000000000000e+02 7.327782650174867740e-01 2.470117369406502617e-01 2.020999804186365822e-02
3.772500000000000000e+02 7.328763924227128523e-01 2.466518900721353935e-01 2.047171750515184435e-02
3.775000000000000000e+02 7.329969386725062597e-01 2.462664926719627112e-01 2.073656865553188608e-02
3.777500000000000000e+02 7.331374701192983068e-01 2.458644767952308796e-01 2.099805308547050831e-02
3.780000000000000000e+02 7.332949511128953324e-01 2.454552626691427486e-01 2.124978621796207862e-02
3.782500000000000000e+02 7.334659345379637152e-01 2.450483463708683640e-01 2.148571909116837528e-02
3.785000000000000000e+02 7.336465746983018565e-01 2.446528218187332959e-01 2.170060348296482325e-02
3.787500000000000000e+02 7.338325147426456585e-01 2.442775141431805519e-01 2.188997111417387634e-02
3.790000000000000000e+02 7.340188643474920838e-01 2.439306666242912480e-01 2.205046902821766047e-02
3.792500000000000000e+02 7.342003893169495310e-01 2.436199092003132893e-01 2.217970148273792561e-02
3.795000000000000000e+02 7.343719431919115692e-01 2.433517531976643056e-01 2.227630361042422236e-02
3.797500000000000000e+02 7.345288875317779187e-01 2.431314471229243102e-01 2.233966534529779890e-02
3.800000000000000000e+02 7.346673484463036585e-01 2.429629624317611869e-01 2.236968912193483192e-02
3.802500000000000000e+02 7.347843180642494865e-01 2.428490814913285278e-01 2.236660044442230835e-02
3.805000000000000000e+02 7.348776544719695103e-01 2.427916205830810692e-01 2.233072494494967725e-02
3.807500000000000000e+02 7.349462809370432836e-01 2.427911124544976096e-01 2.226260660845953698e-02
3.810000000000000000e+02 7.349903916823050665e-01 2.428466998354679718e-01 2.216290848222741972e-02
3.812500000000000000e+02 7.350116582038295210e-01 2.429557210549102009e-01 2.203262074126076733e-02
3.815000000000000000e+02 7.350130931357721220e-01 2.431138908927416020e-01 2.187301597148629331e-02
3.817500000000000000e+02 7.349986378589153935e-01 2.433155119335539684e-01 2.168585020753079767e-02
3.820000000000000000e+02 7.349726332376533833e-01 2.435539162018024451e-01 2.147345056054423412e-02
3.822500000000000000e+02 7.349393799823342732e-01 2.438217864770771959e-01 2.123883354058875989e-02
3.825000000000000000e+02 7.349029570729614935e-01 2.441112872994586902e-01 2.098575562757976076e-02
3.827500000000000000e+02 7.348671051693927980e-01 2.444143434770613688e-01 2.071855135354586791e-02
3.830000000000000000e+02 7.348351350589954478e-01 2.447228476621846616e-01 2.044201727882066777e-02
3.832500000000000000e+02 7.348096718182374198e-01 2.450292416268525786e-01 2.016108655491087934e-02
3.835000000000000000e+02 7.347924553838307560e-01 2.453268494622282969e-01 1.988069515394127323e-02
3.837500000000000000e+02 7.347842471132358666e-01 2.456102484653203966e-01 1.960550442144379235e-02
3.840000000000000000e+02 7.347850019532907728e-01 2.458752548705162022e-01 1.933974317619314293e-02
3.842500000000000000e+02 7.347942119783630321e-01 2.461188176082028112e-01 1.908697041343489220e-02
3.845000000000000000e+02 7.348111693671210976e-01 2.463389121056606679e-01 1.884991852721815825e-02
3.847500000000000000e+02 7.348351444394205512e-01 2.465343837475990618e-01 1.863047181298127519e-02
3.850000000000000000e+02 7.348652736552392373e-01 2.467049771839386896e-01 1.842974916082178519e-02
3.852500000000000000e+02 7.349005860496549136e-01 2.468511601481437889e-01 1.824825380220101295e-02
3.855000000000000000e+02 7.349400333678770547e-01 2.469739703873238545e-01 1.808599624479952095e-02
3.857500000000000000e+02 7.349827034384190938e-01 2.470747686857533709e-01 1.794252787582738956e-02
3.860000000000000000e+02 7.350278849129910919e-01 2.471550358988240381e-01 1.781707918818514758e-02
3.862500000000000000e+02 7.350748986553312658e-01 2.472164004845050223e-01 1.770870086016373274e-02
3.865000000000000000e+02 7.351228871252188934e-01 2.472606531037288002e-01 1.761645977105234795e-02
3.867500000000000000e+02 7.351706704447300567e-01 2.472897693916451534e-01 1.753956016362541101e-02
3.870000000000000000e+02 7.352170337382264442e-01 2.473057223003394811e-01 1.747724396143441467e-02
3.872500000000000000e+02 7.352610673586974510e-01 2.473100847414064773e-01 1.742884789989630756e-02
3.875000000000000000e+02 7.353024920945240295e-01 2.473037819524268599e-01 1.739372595304862490e-02
3.877500000000000000e+02 7.353416107864476636e-01 2.472868697290897533e-01 1.737151948446266636e-02
3.880000000000000000e+02 7.353791793191148951e-01 2.472586109222857931e-01 1.736220975859986693e-02
3.882500000000000000e+02 7.354163270482829695e-01 2.472174483357184593e-01 1.736622461599850870e-02
3.885000000000000000e+02 7.354546977061919844e-01 2.471608836067044346e-01 1.738441868710384475e-02
3.887500000000000000e+02 7.354966142781126370e-01 2.470853781033019447e-01 1.741800761858507129e-02
3.890000000000000000e+02 7.355450381062097476e-01 2.469863070629262636e-01 1.746865483086392640e-02
3.892500000000000000e+02 7.356033028700681431e-01 2.468583636855938013e-01 1.753833344433810421e-02
3.895000000000000000e+02 7.356747259953340112e-01 2.466960156069980259e-01 1.762925839766695674e-02
3.897500000000000000e+02 7.357623784031415148e-01 2.464941473681774575e-01 1.774347422868097907e-02
3.900000000000000000e+02 7.358689267842177806e-01 2.462485203390027411e-01 1.788255287678004388e-02
3.902500000000000000e+02 7.359965540043361676e-01 2.459562822865407616e-01 1.804716370912348017e-02
3.905000000000000000e+02 7.361466837666136298e-01 2.456164371950925462e-01 1.823687903829436865e-02
3.907500000000000000e+02 7.363197606620650593e-01 2.452302936877977513e-01 1.844994565013748089e-02
3.910000000000000000e+02 7.365150573996099848e-01 2.448016915588986930e-01 1.868325104149230753e-02
3.912500000000000000e+02 7.367307740204180888e-01 2.443369078048384380e-01 1.893231817474366752e-02
3.915000000000000000e+02 7.369642202252271179e-01 2.438443093776729298e-01 1.919147039709958105e-02
3.917500000000000000e+02 7.372119780099688491e-01 2.433338240182356949e-01 1.945419797179497728e-02
3.920000000000000000e+02 7.374700921698973399e-01 2.428163919258106429e-01 1.971351590429194431e-02
3.922500000000000000e+02 7.377341864629667345e-01 2.423032881103829306e-01 1.996252542665129942e-02
3.925000000000000000e+02 7.379998910144409674e-01 2.418054234983910145e-01 2.019468548716768161e-02
3.927500000000000000e+02 7.382630832647966157e-01 2.413326340383036284e-01 2.040428269689895449e-02
3.930000000000000000e+02 7.385201933557067333e-01 2.408932440329094871e-01 2.058656261138383861e-02
3.932500000000000000e+02 7.387680961581903905e-01 2.404939023701206935e-01 2.073800147168821523e-02
3.935000000000000000e+02 7.390040529589183560e-01 2.401396914405318772e-01 2.085625560054966618e-02
3.937500000000000000e+02 7.392257109180960795e-01 2.398341705143482994e-01 2.094011856755482320e-02
3.940000000000000000e+02 7.394312149976264292e-01 2.395793628147659393e-01 2.098942218760827330e-02
3.942500000000000000e+02 7.396194563799940447e-01 2.393755976214634595e-01 2.100494599854249578e-02
3.945000000000000000e+02 7.397899909996468182e-01 2.392215402967250992e-01 2.098846870362817280e-02
3.947500000000000000e+02 7.399431022360992705e-01 2.391142872884212123e-01 2.094261047547955543e-02
3.950000000000000000e+02 7.400796579928501373e-01 2.390495776357233204e-01 2.087076437142663249e-02
3.952500000000000000e+02 7.402012789099977619e-01 2.390218096582398255e-01 2.077691143176298508e-02
3.955000000000000000e+02 7.403103335393297346e-01 2.390240616361866688e-01 2.066560482448427313e-02
3.957500000000000000e+02 7.404098023669498652e-01 2.390481829375883382e-01 2.054201469546163353e-02
3.960000000000000000e+02 7.405029387586170575e-01 2.390852745490305298e-01 2.041178669235261742e-02
3.962500000000000000e+02 7.405927975361121796e-01 2.391263652045910737e-01 2.028083725929726716e-02
3.965000000000000000e+02 7.406820827613831426e-01 2.391630261408550506e-01 2.015489109776238963e-02
3.967500000000000000e+02 7.407731517163920198e-01 2.391876611981700318e-01 2.003918708543809060e-02
3.970000000000000000e+02 7.408683130278707063e-01 2.391934410147079915e-01 1.993824595742058059e-02
3.972500000000000000e+02 7.409699548550912063e-01 2.391743353061732691e-01 1.985570983873582301e-02
3.975000000000000000e+02 7.410804070724638093e-01 2.391253473819611730e-01 1.979424554557532301e-02
3.977500000000000000e+02 7.412015482016567347e-01 2.390430655711550112e-01 1.975538622718824369e-02
3.980000000000000000e+02 7.413344052605022050e-01 2.389259953375821866e-01 1.973959940191549745e-02
3.982500000000000000e+02 7.414791863918074322e-01 2.387744542123824143e-01 1.974635939581021252e-02
3.985000000000000000e+02 7.416357084585728510e-01 2.385899455053207274e-01 1.977434603610627589e-02
3.987500000000000000e+02 7.418039755088858822e-01 2.383745312321913778e-01 1.982149325892260117e-02
3.990000000000000000e+02 7.419843565446337941e-01 2.381305485953104650e-01 1.988509486005572008e-02
3.992500000000000000e+02 7.421771702551659411e-01 2.378609481672675496e-01 1.996188157756596457e-02
3.995000000000000000e+02 7.423819711780275110e-01 2.375697614887779530e-01 2.004826733319442153e-02
3.997500000000000000e+02 7.425970767139850048e-01 2.372623847562809751e-01 2.014053852973440167e-02
4.000000000000000000e+02 7.428197324996630435e-01 2.369451949472105579e-01 2.023507255312716191e-02
4.002500000000000000e+02 7.430467268970250005e-01 2.366247706272270879e-01 2.032850247574743974e-02
4.005000000000000000e+02 7.432750144790215563e-01 2.363069766444806374e-01 2.041800887649823995e-02
4.007500000000000000e+02 7.435018704019921154e-01 2.359964704504313726e-01 2.050165914757712954e-02
4.010000000000000000e+02 7.437246589855703860e-01 2.356966030870702999e-01 2.057873792735895324e-02
4.012500000000000000e+02 7.439404849594772884e-01 2.354097235465591742e-01 2.064979149396328761e-02
4.015000000000000000e+02 7.441462177910715958e-01 2.351372892490837252e-01 2.071649295984439448e-02
4.017500000000000000e+02 7.443389041600168010e-01 2.348798315484691979e-01 2.078126429151408439e-02
4.020000000000000000e+02 7.445163980596418707e-01 2.346365995407027061e-01 2.084700239965514568e-02
4.022500000000000000e+02 7.446777903666795817e-01 2.344054651743034401e-01 2.091674445901739107e-02
4.025000000000000000e+02 7.448233874933003484e-01 2.341832527303123745e-01 2.099335977638729089e-02
4.027500000000000000e+02 7.449543296079246257e-01 2.339665276495090096e-01 2.107914274256679488e-02
4.030000000000000000e+02 7.450720507240014001e-01 2.337525444891193627e-01 2.117540478687851904e-02
4.032500000000000000e+02 7.451779983793107576e-01 2.335397220967216358e-01 2.128227952396860231e-02
4.035000000000000000e+02 7.452735930443716850e-01 2.333277367998951579e-01 2.139867015573181097e-02
4.037500000000000000e+02 7.453604147949317582e-01 2.331171368975789582e-01 2.152244830748896443e-02
4.040000000000000000e+02 7.454402263303065990e-01 2.329091701803631675e-01 2.165060348933162473e-02
4.042500000000000000e+02 7.455148255402932467e-01 2.327056544212389166e-01 2.177952003846776036e-02
4.045000000000000000e+02 7.455857966889549715e-01 2.325090072314470735e-01 2.190519607959778847e-02
4.047500000000000000e+02 7.456544449899846772e-01 2.323218412923860332e-01 2.202371371763109723e-02
4.050000000000000000e+02 7.457220655052005931e-01 2.321464086229882151e-01 2.213152587181107384e-02
4.052500000000000000e+02 7.457902891121783728e-01 2.319837424088388167e-01 2.222596847898348008e-02
4.055000000000000000e+02 7.458613414872325986e-01 2.318334000729384559e-01 2.230525843982850143e-02
4.057500000000000000e+02 7.459379026053292172e-01 2.316932869136171247e-01 2.236881048105440403e-02
4.060000000000000000e+02 7.460227977578492986e-01 2.315602009918540927e-01 2.241700125029694179e-02
4.062500000000000000e+02 7.461186180313565952e-01 2.314300475047020855e-01 2.245133446394158641e-02
4.065000000000000000e+02 7.462274328676232749e-01 2.312984135160039700e-01 2.247415361637181488e-02
4.067500000000000000e+02 7.463505754515340485e-01 2.311609244650374984e-01 2.248850008342865095e-02
4.070000000000000000e+02 7.464883768089760618e-01 2.310138273688757682e-01 2.249779582214844059e-02
4.072500000000000000e+02 7.466399993826433601e-01 2.308546127295527384e-01 2.250538788780383562e-02
4.075000000000000000e+02 7.468033600510231018e-01 2.306821871767178456e-01 2.251445277225922262e-02
4.077500000000000000e+02 7.469753242474252986e-01 2.304971816342591406e-01 2.252749411831565796e-02
4.080000000000000000e+02 7.471520614164498530e-01 2.303014082203264090e-01 2.254653036322438672e-02
4.082500000000000000e+02 7.473295114651923310e-01 2.300980033591063512e-01 2.257248517570132479e-02
4.085000000000000000e+02 7.475038722389625301e-01 2.298907334208159237e-01 2.260539434022244831e-02
4.087500000000000000e+02 7.476720384292254717e-01 2.296840760217358501e-01 2.264388554904001732e-02
4.090000000000000000e+02 7.478319180134536115e-01 2.294825081838129388e-01 2.268557380273416788e-02
4.092500000000000000e+02 7.479825674939468705e-01 2.292903719036424592e-01 2.272706060241119763e-02
4.095000000000000000e+02 7.481240756801941227e-01 2.291116485553494342e-01 2.276427576445694614e-02
4.097500000000000000e+02 7.482572861183074409e-01 2.289500198570657563e-01 2.279269402462723304e-02
4.100000000000000000e+02 7.483834202595889273e-01 2.288092328017190813e-01 2.280734693869276158e-02
4.102500000000000000e+02 7.485037086812282858e-01 2.286929265849489412e-01 2.280336473382339746e-02
4.105000000000000000e+02 7.486191247437450347e-01 2.286047298391706839e-01 2.277614541708482265e-02
4.107500000000000000e+02 7.487302211342186098e-01 2.285477187603023874e-01 2.272206010547891952e-02
4.110000000000000000e+02 7.488371520109016188e-01 2.285243665231441734e-01 2.263848146595483224e-02
4.112500000000000000e+02 7.489398031429239655e-01 2.285362703693347153e-01 2.252392648774129147e-02
4.115000000000000000e+02 7.490380266764878892e-01 2.285840491638484739e-01 2.237792415966361609e-02
4.117500000000000000e+02 7.491318693142150487e-01 2.286671609988746301e-01 2.220096968691030043e-02
4.120000000000000000e+02 7.492218059292341525e-01 2.287836375276320888e-01 2.199455654313382455e-02
4.122500000000000000e+02 7.493088562746207382e-01 2.289302238895514208e-01 2.176091983582805964e-02
4.125000000000000000e+02 7.493946139822367236e-01 2.291026896034208948e-01 2.150269641434225318e-02
4.127500000000000000e+02 7.494810232017664609e-01 2.292965810628612711e-01 2.122239573537209809e-02
4.130000000000000000e+02 7.495700173227882734e-01 2.295078492097328837e-01 2.092213346747901631e-02
4.132500000000000000e+02 7.496631530722835945e-01 2.297332582083766450e-01 2.060358871933972227e-02
4.135000000000000000e+02 7.497613348765713726e-01 2.299705332101734112e-01 2.026813191325558400e-02
4.137500000000000000e+02 7.498648576707118707e-01 2.302182771913959813e-01 1.991686513789196755e-02
4.140000000000000000e+02 7.499733723006627439e-01 2.304759551974503995e-01 1.955067250188641248e-02
4.142500000000000000e+02 7.500859957457450822e-01 2.307437015999580787e-01 1.917030265429683217e-02
4.145000000000000000e+02 7.502012987286048595e-01 2.310219637495603551e-01 1.877673752183463274e-02
4.147500000000000000e+02 7.503175460288982190e-01 2.313108757380773484e-01 1.837157823302464771e-02
4.150000000000000000e+02 7.504331545419624661e-01 2.316095857231387778e-01 1.795725973489932861e-02
4.152500000000000000e+02 7.505470656537611696e-01 2.319158232602017422e-01 1.753711108603655394e-02
4.155000000000000000e+02 7.506589938488110736e-01 2.322259504188935453e-01 1.711505573229450336e-02
4.157500000000000000e+02 7.507691145654211695e-01 2.325352250851140945e-01 1.669566034946561028e-02
4.160000000000000000e+02 7.508778026656998117e-01 2.328383699998850531e-01 1.628382733441522540e-02
4.162500000000000000e+02 7.509853879574803770e-01 2.331297568784645724e-01 1.588485516405483550e-02
4.165000000000000000e+02 7.510922549885419297e-01 2.334037875173409216e-01 1.550395749411706547e-02
4.167500000000000000e+02 7.511989349538987781e-01 2.336550319668566633e-01 1.514603307924471988e-02
4.170000000000000000e+02 7.513059379481884514e-01 2.338787133530742524e-01 1.481534869873723723e-02
4.172500000000000000e+02 7.514134369122741353e-01 2.340711449645693498e-01 1.451541812315716370e-02
4.175000000000000000e+02 7.515209195939756004e-01 2.342299743612141494e-01 1.424910604481014267e-02
4.177500000000000000e+02 7.516273192620006594e-01 2.343542385444283283e-01 1.401844219357053709e-02
4.180000000000000000e+02 7.517313324310952449e-01 2.344439705167529198e-01 1.382469705215235226e-02
4.182500000000000000e+02 7.518318178187741729e-01 2.345000560577182869e-01 1.366812612350750203e-02
4.185000000000000000e+02 7.519277795789438557e-01 2.345240775837551250e-01 1.354814283730172535e-02
4.187500000000000000e+02 7.520181020880334355e-01 2.345184739391839579e-01 1.346342397278300906e-02
4.190000000000000000e+02 7.521013575392903050e-01 2.344865104729389194e-01 1.341213198777140361e-02
4.192500000000000000e+02 7.521759351023709073e-01 2.344319227283877261e-01 1.339214216924091566e-02
4.195000000000000000e+02 7.522405984919573463e-01 2.343583312609587854e-01 1.340107024708466800e-02
4.197500000000000000e+02 7.522949351652390426e-01 2.342685526914652372e-01 1.343651214329657541e-02
4.200000000000000000e+02 7.523395973682576177e-01 2.341642986293179240e-01 1.349610400242436808e-02
4.202500000000000000e+02 7.523761086382920737e-01 2.340462043776828649e-01 1.357768698402474564e-02
4.205000000000000000e+02 7.524065845134023656e-01 2.339140892174258468e-01 1.367932626917270703e-02
4.207500000000000000e+02 7.524335402701104458e-01 2.337673025153820805e-01 1.379915721450789175e-02
4.210000000000000000e+02 7.524597910488615149e-01 2.336048120694554642e-01 1.393539688168360033e-02
4.212500000000000000e+02 7.524884412985363147e-01 2.334254639320605951e-01 1.408609476940323249e-02
4.215000000000000000e+02 7.525226823083099870e-01 2.332280208985581249e-01 1.424929679313162098e-02
4.217500000000000000e+02 7.525655128801593818e-01 2.330116019544140049e-01 1.442288516542609630e-02
4.220000000000000000e+02 7.526193396049910556e-01 2.327758437581919915e-01 1.460481663681765727e-02
4.222500000000000000e+02 7.526856608534152615e-01 2.325211859010548054e-01 1.479315324552973876e-02
4.225000000000000000e+02 7.527649880356089840e-01 2.322487802778591959e-01 1.498623168653218096e-02
4.227500000000000000e+02 7.528569823485438128e-01 2.319602272744872851e-01 1.518279037696868700e-02
4.230000000000000000e+02 7.529607726636408094e-01 2.316573663195978516e-01 1.538186101676181083e-02
4.232500000000000000e+02 7.530750808449018230e-01 2.313419969182389790e-01 1.558292223685993350e-02
4.235000000000000000e+02 7.531981516367568519e-01 2.310161474801667170e-01 1.578570088307546665e-02
4.237500000000000000e+02 7.533275077548948762e-01 2.306821341347987386e-01 1.599035811030716236e-02
4.240000000000000000e+02 7.534599731789373145e-01 2.303428086363729366e-01 1.619721818468997099e-02
4.242500000000000000e+02 7.535920596777907488e-01 2.300012758446753902e-01 1.640666447753358348e-02
4.245000000000000000e+02 7.537205801637041347e-01 2.296605336403036435e-01 1.661888619599282552e-02
4.247500000000000000e+02 7.538431437553937409e-01 2.293231094974034212e-01 1.683374674720304956e-02
4.250000000000000000e+02 7.539582422877892931e-01 2.289908025238080458e-01 1.705095518840317459e-02
4.252500000000000000e+02 7.540652792238251578e-01 2.286647440725365632e-01 1.726997670363854265e-02
4.255000000000000000e+02 7.541645792199926923e-01 2.283451901459612743e-01 1.749023063404640810e-02
4.257500000000000000e+02 7.542576553828514996e-01 2.280315004315344729e-01 1.771084418561318444e-02
4.260000000000000000e+02 7.543472441342102819e-01 2.277218888034593935e-01 1.793086706233039396e-02
4.262500000000000000e+02 7.544369540004318697e-01 2.274136824494585318e-01 1.814936355010984131e-02
4.265000000000000000e+02 7.545306014505090975e-01 2.271036780953956113e-01 1.836572045409524262e-02
4.267500000000000000e+02 7.546314463340714207e-01 2.267887130573696397e-01 1.857984060855964042e-02
4.270000000000000000e+02 7.547418599541834139e-01 2.264660770303430493e-01 1.879206301547356461e-02
4.272500000000000000e+02 7.548631494548165843e-01 2.261335819527072744e-01 1.900326859247555150e-02
4.275000000000000000e+02 7.549955912222638954e-01 2.257896932124172640e-01 1.921471556531935410e-02
4.277500000000000000e+02 7.551383232349924146e-01 2.254334376772386406e-01 1.942823908776911135e-02
4.280000000000000000e+02 7.552892593870604854e-01 2.250647138081034726e-01 1.964602680483623631e-02
4.282500000000000000e+02 7.554451810378725041e-01 2.246842741627214923e-01 1.987054479940538604e-02
4.285000000000000000e+02 7.556020031171961637e-01 2.242938414869210528e-01 2.010415539588277303e-02
4.287500000000000000e+02 7.557552831983710417e-01 2.238957468782706850e-01 2.034896992335879368e-02
4.290000000000000000e+02 7.559006474897435046e-01 2.234927103277208615e-01 2.060664218253619590e-02
4.292500000000000000e+02 7.560342359831224712e-01 2.230874434989353061e-01 2.087832051794163285e-02
4.295000000000000000e+02 7.561529242426301423e-01 2.226826128637449109e-01 2.116446289362388516e-02
4.297500000000000000e+02 7.562545316026936248e-01 2.222807163297815247e-01 2.146475206752437859e-02
4.300000000000000000e+02 7.563378281860786423e-01 2.218841739225349274e-01 2.177799789138639211e-02
4.302500000000000000e+02 7.564025601422358358e-01 2.214952908487029248e-01 2.210214900906153773e-02
4.305000000000000000e+02 7.564493859615120108e-01 2.211161891186962103e-01 2.243442491979206685e-02
4.307500000000000000e+02 7.564798080554284709e-01 2.207489642178619982e-01 2.277122772670793147e-02
4.310000000000000000e+02 7.564960441851361628e-01 2.203955631571452578e-01 2.310839265771948148e-02
4.312500000000000000e+02 7.565007047237864990e-01 2.200583408496332161e-01 2.344095442658097189e-02
4.315000000000000000e+02 7.564965647053916165e-01 2.197398252341070946e-01 2.376361006050142083e-02
4.317500000000000000e+02 7.564863209820920087e-01 2.194431303019090951e-01 2.407054871599889623e-02
4.320000000000000000e+02 7.564727362440128999e-01 2.191712504201864531e-01 2.435601333580104944e-02
4.322500000000000000e+02 7.564588069009909876e-01 2.189268848790316135e-01 2.461430821997779433e-02
4.325000000000000000e+02 7.564478710183087928e-01 2.187118497622341784e-01 2.484027921945751796e-02
4.327500000000000000e+02 7.564434769798931146e-01 2.185269144842620082e-01 2.502960853584491191e-02
4.330000000000000000e+02 7.564489480402887267e-01 2.183719909810867554e-01 2.517906097862366438e-02
4.332500000000000000e+02 7.564671289381411645e-01 2.182459352473382075e-01 2.528693581452178679e-02
4.335000000000000000e+02 7.565001635304449135e-01 2.181468593760725883e-01 2.535297709348197093e-02
4.337500000000000000e+02 7.565495326177325008e-01 2.180716999857423843e-01 2.537876739652525013e-02
4.340000000000000000e+02 7.566159273059669399e-01 2.180167455463768722e-01 2.536732714765661117e-02
4.342500000000000000e+02 7.566989412605281684e-01 2.179778569943333077e-01 2.532320174513843364e-02
4.345000000000000000e+02 7.567967782857372150e-01 2.179513698955752310e-01 2.525185181868793913e-02
4.347500000000000000e+02 7.569060929544924043e-01 2.179344667527545742e-01 2.515944029275345856e-02
4.350000000000000000e+02 7.570223956698221013e-01 2.179253258825715189e-01 2.505227844760687245e-02
4.352500000000000000e+02 7.571406131205953294e-01 2.179229535696979858e-01 2.493643330970697625e-02
4.355000000000000000e+02 7.572557915354320990e-01 2.179269654472892337e-01 2.481724301727847304e-02
4.357500000000000000e+02 7.573634668713494777e-01 2.179377141912865468e-01 2.469881893736385059e-02
4.360000000000000000e+02 7.574598837174078003e-01 2.179563675999569572e-01 2.458374868263586005e-02
4.362500000000000000e+02 7.575421304282003998e-01 2.179850143873880153e-01 2.447285518441197696e-02
4.365000000000000000e+02 7.576083412146290552e-01 2.180263650961567212e-01 2.436529368921535807e-02
4.367500000000000000e+02 7.576579316980243117e-01 2.180834461510536837e-01 2.425862215092254234e-02
4.370000000000000000e+02 7.576916207671557935e-01 2.181592275380833668e-01 2.414915169476042345e-02
4.372500000000000000e+02 7.577112195674426953e-01 2.182565941756310912e-01 2.403218625692647714e-02
4.375000000000000000e+02 7.577191606869235763e-01 2.183782064367914000e-01 2.390263287628437150e-02
4.377500000000000000e+02 7.577180420439328934e-01 2.185265007686316985e-01 2.375545718743556772e-02
4.380000000000000000e+02 7.577103189696128283e-01 2.187032483593845666e-01 2.358643267100280980e-02
4.382500000000000000e+02 7.576982480292664413e-01 2.189092251113761434e-01 2.339252685935736681e-02
4.385000000000000000e+02 7.576840229089065737e-01 2.191436888054615340e-01 2.317228828563168419e-02
4.387500000000000000e+02 7.576699774567615675e-01 2.194041112453133935e-01 2.292591129792533391e-02
4.390000000000000000e+02 7.576587244138900390e-01 2.196861180721666473e-01 2.265515751394241509e-02
4.392500000000000000e+02 7.576531689067149689e-01 2.199835916775405575e-01 2.236323941574420299e-02
4.395000000000000000e+02 7.576563281554409279e-01 2.202892859774969181e-01 2.205438586706221990e-02
4.397500000000000000e+02 7.576711176442645357e-01 2.205953498980878780e-01 2.173353245764791594e-02
4.400000000000000000e+02 7.577000951064036816e-01 2.208942557265896889e-01 2.140564916700658793e-02
4.402500000000000000e+02 7.577453862475436175e-01 2.211792412680820274e-01 2.107537248437445221e-02
4.405000000000000000e+02 7.578086397360760396e-01 2.214448573223423145e-01 2.074650294158118108e-02
4.407500000000000000e+02 7.578909828979878416e-01 2.216872133872881678e-01 2.042180371472483713e-02
4.410000000000000000e+02 7.579928365785664202e-01 2.219043022537314502e-01 2.010286116770208797e-02
4.412500000000000000e+02 7.581136174855040988e-01 2.220963201269312015e-01 1.979006238756493563e-02
4.415000000000000000e+02 7.582516298682533407e-01 2.222655761093275673e-01 1.948279402241911984e-02
4.417500000000000000e+02 7.584042308472004335e-01 2.224161816267114511e-01 1.917958752608847281e-02
4.420000000000000000e+02 7.585684009860977906e-01 2.225531282217123041e-01 1.887847079219007185e-02
4.422500000000000000e+02 7.587413645111282801e-01 2.226814820470245926e-01 1.857715344184715511e-02
4.425000000000000000e+02 7.589210438826318184e-01 2.228055935050866077e-01 1.827336261228117847e-02
4.427500000000000000e+02 7.591061915645653801e-01 2.229287023998612893e-01 1.796510603557342073e-02
4.430000000000000000e+02 7.592962952658177667e-01 2.230526761804640656e-01 1.765102855371835505e-02
4.432500000000000000e+02 7.594914578057491150e-01 2.231778815201610200e-01 1.733066067409003846e-02
4.435000000000000000e+02 7.596923020399188875e-01 2.233031736812414736e-01 1.700452427883909767e-02
4.437500000000000000e+02 7.598998512805719141e-01 2.234260441466357494e-01 1.667410457279171199e-02
4.440000000000000000e+02 7.601153239473641410e-01 2.235430118929114252e-01 1.634166415972385794e-02
4.442500000000000000e+02 7.603398338700455561e-01 2.236499894415000245e-01 1.601017668845513067e-02
4.445000000000000000e+02 7.605741270112820196e-01 2.237428193339383586e-01 1.568305365477862950e-02
4.447500000000000000e+02 7.608184325358768874e-01 2.238175422399139025e-01 1.536402522420953279e-02
4.450000000000000000e+02 7.610723827268521813e-01 2.238709730737853953e-01 1.505664419936339135e-02
4.452500000000000000e+02 7.613350538407986923e-01 2.239009124196348621e-01 1.476403373956680296e-02
4.455000000000000000e+02 7.616050241185914338e-01 2.239064630589778782e-01 1.448851282243172889e-02
4.457500000000000000e+02 7.618806201731300742e-01 2.238878520812297990e-01 1.423152774564061945e-02
4.460000000000000000e+02 7.621602487383463131e-01 2.238460774243715146e-01 1.399367383728254352e-02
4.462500000000000000e+02 7.624426900876211111e-01 2.237825945859956978e-01 1.377471532638334384e-02
4.465000000000000000e+02 7.627272103127320513e-01 2.236989417295587868e-01 1.357384795770969280e-02
4.467500000000000000e+02 7.630133615383474233e-01 2.235968503097438553e-01 1.338978815190857395e-02
4.470000000000000000e+02 7.633007145268372318e-01 2.234780817812657694e-01 1.322120369189728334e-02
4.472500000000000000e+02 7.635886485853384809e-01 2.233444978965445360e-01 1.306685351811642803e-02
4.475000000000000000e+02 7.638762943957200235e-01 2.231978236070095989e-01 1.292588199727016593e-02
4.477500000000000000e+02 7.641625339948540097e-01 2.230396076963886698e-01 1.279785830875590676e-02
4.480000000000000000e+02 7.644459144490511893e-01 2.228712500267010510e-01 1.268283552424760881e-02
4.482500000000000000e+02 7.647245016770252146e-01 2.226941914520991217e-01 1.258130687087614073e-02
4.485000000000000000e+02 7.649958335939628373e-01 2.225100921821765998e-01 1.249407422386056288e-02
4.487500000000000000e+02 7.652570007675667529e-01 2.223209514628616268e-01 1.242204776957127332e-02
4.490000000000000000e+02 7.655049070261368271e-01 2.221290508955382492e-01 1.236604207832454894e-02
4.492500000000000000e+02 7.657364978497063213e-01 2.219369356261551851e-01 1.232656652413909384e-02
4.495000000000000000e+02 7.659489441074763816e-01 2.217472411176396319e-01 1.230381477488391370e-02
4.497500000000000000e+02 7.661398039235927104e-01 2.215626148205428469e-01 1.229758125586503589e-02
4.500000000000000000e+02 7.663071890474806303e-01 2.213854651308021504e-01 1.230734582171773631e-02
4.502500000000000000e+02 7.664500111929216652e-01 2.212177374196172552e-01 1.233225138746184453e-02
4.505000000000000000e+02 7.665681486595761207e-01 2.210607202318254638e-01 1.237113110859866701e-02
4.507500000000000000e+02 7.666625418318058216e-01 2.209147649599265684e-01 1.242269320826775575e-02
4.510000000000000000e+02 7.667351562483593064e-01 2.207793284502057585e-01 1.248551530143547292e-02
4.512500000000000000e+02 7.667888844423789152e-01 2.206527141773295675e-01 1.255840138029192324e-02
4.515000000000000000e+02 7.668274197567731543e-01 2.205323504087029762e-01 1.264022983452362664e-02
4.517500000000000000e+02 7.668550722251317175e-01 2.204147481798025554e-01 1.273017959506595256e-02
4.520000000000000000e+02 7.668765329513100859e-01 2.202958943698726801e-01 1.282757267881778906e-02
4.522500000000000000e+02 7.668965783059313868e-01 2.201715210404995293e-01 1.293190065356929208e-02
4.525000000000000000e+02 7.669197411745588555e-01 2.200373284276654351e-01 1.304293039777531388e-02
4.527500000000000000e+02 7.669500210107955684e-01 2.198895175347060083e-01 1.316046145449941557e-02
4.530000000000000000e+02 7.669905953802340637e-01 2.197248475795097467e-01 1.328455704025728080e-02
4.532500000000000000e+02 7.670436395667141749e-01 2.195413211487275418e-01 1.341503928455809597e-02
4.535000000000000000e+02 7.671102019200661815e-01 2.193381374459665023e-01 1.355166063396746889e-02
4.537500000000000000e+02 7.671901909557157229e-01 2.191161092289868328e-01 1.369369981529809308e-02
4.540000000000000000e+02 7.672824517401835021e-01 2.188775008860867899e-01 1.384004737372981214e-02
4.542500000000000000e+02 7.673849137005355203e-01 2.186259484604188008e-01 1.398913783904564417e-02
4.545000000000000000e+02 7.674948512203325635e-01 2.183663008916851278e-01 1.413884788798170158e-02
4.547500000000000000e+02 7.676092029245920045e-01 2.181040773173223146e-01 1.428671975808576758e-02
4.550000000000000000e+02 7.677248831790919326e-01 2.178452825844842677e-01 1.442983423642407725e-02
4.552500000000000000e+02 7.678390689525934620e-01 2.175955480029931888e-01 1.456538304441431543e-02
4.555000000000000000e+02 7.679494130306259159e-01 2.173598795463907440e-01 1.469070742298335570e-02
4.557500000000000000e+02 7.680543007571264402e-01 2.171417904571164292e-01 1.480390878575768912e-02
4.560000000000000000e+02 7.681531065162956473e-01 2.169430923328046212e-01 1.490380115089938451e-02
4.562500000000000000e+02 7.682463020037143542e-01 2.167634372976024459e-01 1.499026069868308539e-02
4.565000000000000000e+02 7.683353821427466590e-01 2.166004821715910855e-01 1.506413568566192934e-02
4.567500000000000000e+02 7.684224875103858876e-01 2.164500993518302385e-01 1.512741313778353386e-02
4.570000000000000000e+02 7.685100671641352799e-01 2.163068766980492108e-01 1.518305613781600373e-02
4.572500000000000000e+02 7.686006087995865821e-01 2.161646053643440091e-01 1.523478583606838535e-02
4.575000000000000000e+02 7.686965286140172715e-01 2.160167602759298922e-01 1.528671111005377135e-02
4.577500000000000000e+02 7.688000332748324839e-01 2.158570935258505574e-01 1.534287319931749993e-02
4.580000000000000000e+02 7.689128262002342673e-01 2.156801833811804736e-01 1.540699041858500234e-02
4.582500000000000000e+02 7.690358170282787231e-01 2.154821278150303721e-01 1.548205515669057349e-02
4.585000000000000000e+02 7.691689588791350563e-01 2.152608461971922960e-01 1.557019492367296351e-02
4.587500000000000000e+02 7.693113465934133810e-01 2.150163810082490468e-01 1.567227239833796429e-02
4.590000000000000000e+02 7.694614713740722811e-01 2.147506183005302716e-01 1.578791032539790529e-02
4.592500000000000000e+02 7.696173846435179211e-01 2.144672144767149069e-01 1.591540087976801854e-02
4.595000000000000000e+02 7.697768532272066810e-01 2.141710177170711160e-01 1.605212905572218213e-02
4.597500000000000000e+02 7.699374569162212856e-01 2.138677800673098317e-01 1.619476301646886190e-02
4.600000000000000000e+02 7.700968189166526034e-01 2.135634857974151590e-01 1.633969528593284121e-02
4.602500000000000000e+02 7.702528154078837064e-01 2.132639858060618454e-01 1.648319878605452454e-02
4.605000000000000000e+02 7.704035713493577742e-01 2.129746508409000594e-01 1.662177780974267993e-02
4.607500000000000000e+02 7.705474066105667541e-01 2.127001671457877663e-01 1.675242624364586819e-02
4.610000000000000000e+02 7.706827230891273306e-01 2.124443569111655328e-01 1.687291999970747317e-02
4.612500000000000000e+02 7.708083009979366240e-01 2.122097519252374165e-01 1.698194707682544949e-02
4.615000000000000000e+02 7.709236504078300634e-01 2.119972066100890007e-01 1.707914298208135229e-02
4.617500000000000000e+02 7.710292236103046815e-01 2.118057508247964960e-01 1.716502556489903075e-02
4.620000000000000000e+02 7.711261756371827758e-01 2.116327901831756009e-01 1.724103417964211252e-02
4.622500000000000000e+02 7.712157607247883684e-01 2.114748200345102358e-01 1.730941924070132643e-02
4.625000000000000000e+02 7.712990130027543856e-01 2.113278184878028543e-01 1.737316850944220850e-02
4.627500000000000000e+02 7.713767883239226464e-01 2.111875554047122627e-01 1.743565627136605886e-02
4.630000000000000000e+02 7.714502079839102855e-01 2.110494994771335842e-01 1.750029253895578341e-02
4.632500000000000000e+02 7.715207727244512981e-01 2.109089826341702389e-01 1.757024464137883074e-02
4.635000000000000000e+02 7.715899357793474245e-01 2.107619476949851023e-01 1.764811652566711242e-02
4.637500000000000000e+02 7.716583850940313960e-01 2.106056469784192975e-01 1.773596792754915039e-02
4.640000000000000000e+02 7.717255910446980671e-01 2.104394217463710359e-01 1.783498720893113287e-02
4.642500000000000000e+02 7.717901518549568074e-01 2.102642873617119323e-01 1.794556078333172516e-02
4.645000000000000000e+02 7.718504857485413151e-01 2.100825102168428216e-01 1.806700403461639071e-02
4.647500000000000000e+02 7.719054625649948154e-01 2.098968125077970426e-01 1.819772492720856533e-02
4.650000000000000000e+02 7.719543934702761678e-01 2.097103977318283685e-01 1.833520879789441241e-02
4.652500000000000000e+02 7.719967817929379583e-01 2.095270388911855131e-01 1.847617931587677842e-02
4.655000000000000000e+02 7.720322359935394285e-01 2.093511694992992722e-01 1.861659450716126804e-02
4.657500000000000000e+02 7.720608207692916114e-01 2.091874013153748324e-01 1.875177791533366028e-02
4.660000000000000000e+02 7.720835784314910022e-01 2.090398215336224663e-01 1.887660003488630597e-02
4.662500000000000000e+02 7.721025734200250845e-01 2.089114422591709375e-01 1.898598432080358250e-02
4.665000000000000000e+02 7.721205110409163908e-01 2.088041224909973903e-01 1.907536646808644792e-02
4.667500000000000000e+02 7.721399377587707669e-01 2.087188590463411875e-01 1.914120319488788954e-02
4.670000000000000000e+02 7.721627735839211581e-01 2.086559258878995793e-01 1.918130052818006401e-02
4.672500000000000000e+02 7.721900402839272370e-01 2.086149203462007717e-01 1.919503936987220979e-02
4.675000000000000000e+02 7.722218417793845768e-01 2.085944320123099827e-01 1.918372620830554459e-02
4.677500000000000000e+02 7.722572647021492820e-01 2.085921724699858482e-01 1.915056282786477965e-02
4.680000000000000000e+02 7.722942544613927707e-01 2.086050176865427708e-01 1.910072785206484713e-02
4.682500000000000000e+02 7.723297221476368435e-01 2.086294861249699539e-01 1.904079172739424342e-02
4.685000000000000000e+02 7.723598966309050962e-01 2.086617272287176750e-01 1.897837614037682641e-02
4.687500000000000000e+02 7.723809790174586132e-01 2.086975374183453469e-01 1.892148356419586300e-02
4.690000000000000000e+02 7.723897165598588854e-01 2.087321828673058821e-01 1.887810057283504858e-02
4.692500000000000000e+02 7.723839163664271146e-01 2.087604362195744079e-01 1.885564741399928246e-02
4.695000000000000000e+02 7.723627021193225639e-01 2.087768892691828360e-01 1.886040861149486381e-02
4.697500000000000000e+02 7.723267360215584354e-01 2.087761940496865865e-01 1.889706992875442651e-02
4.700000000000000000e+02 7.722781966026017741e-01 2.087535363490575502e-01 1.896826704834039118e-02
4.702500000000000000e+02 7.722205721917182464e-01 2.087048759685254384e-01 1.907455183975660662e-02
4.705000000000000000e+02 7.721581318202180855e-01 2.086276083539050641e-01 1.921425982587677411e-02
4.707500000000000000e+02 7.720952221365684487e-01 2.085210152947321316e-01 1.938376256869892358e-02
4.710000000000000000e+02 7.720356454417999226e-01 2.083868470405275120e-01 1.957750751767214914e-02
4.712500000000000000e+02 7.719821609908008586e-01 2.082293658647779711e-01 1.978847314442225974e-02
4.715000000000000000e+02 7.719362910531912814e-01 2.080551543815110926e-01 2.000855456529743517e-02
4.717500000000000000e+02 7.718981755595666350e-01 2.078726293842083073e-01 2.022919505622462061e-02
4.720000000000000000e+02 7.718666059324507112e-01 2.076914188637059011e-01 2.044197520384414407e-02
4.722500000000000000e+02 7.718392095679127429e-01 2.075217387803104940e-01 2.063905165177734591e-02
4.725000000000000000e+02 7.718128531636186951e-01 2.073734894170027321e-01 2.081365741937902039e-02
4.727500000000000000e+02 7.717843231631127399e-01 2.072553729439767234e-01 2.096030389291111615e-02
4.730000000000000000e+02 7.717509176270549442e-01 2.071739150352464587e-01 2.107516733769878442e-02
4.732500000000000000e+02 7.717109785775870812e-01 2.071329224153282411e-01 2.115609900708513222e-02
4.735000000000000000e+02 7.716640356146655666e-01 2.071332305394407713e-01 2.120273384589396043e-02
4.737500000000000000e+02 7.716107569778865027e-01 2.071729802130154730e-01 2.121626280909814227e-02
4.740000000000000000e+02 7.715527674139639469e-01 2.072479103552127833e-01 2.119932223082381453e-02
4.742500000000000000e+02 7.714924178368707253e-01 2.073518153188230739e-01 2.115576684430688081e-02
4.745000000000000000e+02 7.714326553678618748e-01 2.074768757477571390e-01 2.109046888438144418e-02
4.747500000000000000e+02 7.713768112632082286e-01 2.076141182814863484e-01 2.100907045530576653e-02
4.750000000000000000e+02 7.713283278118784336e-01 2.077541257357132243e-01 2.091754645240761351e-02
4.752500000000000000e+02 7.712904111266805085e-01 2.078876720153965407e-01 2.082191685792266281e-02
4.755000000000000000e+02 7.712657193632570518e-01 2.080065155731903315e-01 2.072776506355224202e-02
4.757500000000000000e+02 7.712563443278128705e-01 2.081036261709445223e-01 2.064002950124280839e-02
4.760000000000000000e+02 7.712639563115424313e-01 2.081734825192999017e-01 2.056256116915703910e-02
4.762500000000000000e+02 7.712898696536618637e-01 2.082122489018119471e-01 2.049788144452653615e-02
4.765000000000000000e+02 7.713348175861819422e-01 2.082182324530160167e-01 2.044694996080239496e-02
4.767500000000000000e+02 7.713983636583743309e-01 2.081924803902360510e-01 2.040915595138954181e-02
4.770000000000000000e+02 7.714785779709639746e-01 2.081388685986850229e-01 2.038255343035166173e-02
4.772500000000000000e+02 7.715720709554740875e-01 2.080638472772248226e-01 2.036408176730248459e-02
4.775000000000000000e+02 7.716744958098318286e-01 2.079754398498675494e-01 2.035006434030077471e-02
4.777500000000000000e+02 7.717809676951150610e-01 2.078823970900581519e-01 2.033663521482776543e-02
4.780000000000000000e+02 7.718862081001784947e-01 2.077933152788163096e-01 2.032047662100563978e-02
4.782500000000000000e+02 7.719846677163055837e-01 2.077159748114026094e-01 2.029935747229251464e-02
4.785000000000000000e+02 7.720709120421394012e-01 2.076564531359817445e-01 2.027263482187910762e-02
4.787500000000000000e+02 7.721404039434736077e-01 2.076181418846413107e-01 2.024145417188506074e-02
4.790000000000000000e+02 7.721902053910909558e-01 2.076009844507108459e-01 2.020881015819840990e-02
4.792500000000000000e+02 7.722191601751202672e-01 2.076014210683183314e-01 2.017941875656137710e-02
4.795000000000000000e+02 7.722275917896175290e-01 2.076131126239723623e-01 2.015929558641006702e-02
4.797500000000000000e+02 7.722167375554849222e-01 2.076281762528293662e-01 2.015508619168617649e-02
4.800000000000000000e+02 7.721884217897099223e-01 2.076384149123581269e-01 2.017316329793140961e-02
4.802500000000000000e+02 7.721448620041346800e-01 2.076363112339427719e-01 2.021882676192237813e-02
4.805000000000000000e+02 7.720885347337125282e-01 2.076159112258834649e-01 2.029555404040344485e-02
4.807500000000000000e+02 7.720219550101679040e-01 2.075735018940597643e-01 2.040454309577206804e-02
4.810000000000000000e+02 7.719473652606664293e-01 2.075083477288320877e-01 2.054428701050205891e-02
4.812500000000000000e+02 7.718666735133201673e-01 2.074227430107032366e-01 2.071058347597668631e-02
4.815000000000000000e+02 7.717815038021557106e-01 2.073217992515782315e-01 2.089669694626701893e-02
4.817500000000000000e+02 7.716935695226161407e-01 2.072123985459271567e-01 2.109403193145738264e-02
4.820000000000000000e+02 7.716048905964103533e-01 2.071022316825608944e-01 2.129287772102916171e-02
4.822500000000000000e+02 7.715179406533116957e-01 2.069987207688975817e-01 2.148333857779132633e-02
4.825000000000000000e+02 7.714354976695709798e-01 2.069083177532185513e-01 2.165618457721035089e-02
4.827500000000000000e+02 7.713604353305364425e-01 2.068360962782852530e-01 2.180346839117779448e-02
4.830000000000000000e+02 7.712955157762485525e-01 2.067853933139489619e-01 2.191909090980283942e-02
4.832500000000000000e+02 7.712431445152457821e-01 2.067579410917221583e-01 2.199891439303197638e-02
4.835000000000000000e+02 7.712051233633880898e-01 2.067537859828417202e-01 2.204109065377136620e-02
4.837500000000000000e+02 7.711822742401744923e-01 2.067718202090139679e-01 2.204590555081139408e-02
4.840000000000000000e+02 7.711743405051458833e-01 2.068098862482465050e-01 2.201577324660743823e-02
4.842500000000000000e+02 7.711800861092363846e-01 2.068651830435615513e-01 2.195473084720231394e-02
4.845000000000000000e+02 7.711978096930466320e-01 2.069342390829704281e-01 2.186795122398393215e-02
4.847500000000000000e+02 7.712257516071783225e-01 2.070129380279978337e-01 2.176131036482409006e-02
4.850000000000000000e+02 7.712624009138377978e-01 2.070966919465874190e-01 2.164090713957458889e-02
4.852500000000000000e+02 7.713065913401480067e-01 2.071805308959447367e-01 2.151287776390778395e-02
4.855000000000000000e+02 7.713576530929369124e-01 2.072596266194633996e-01 2.138272028759977822e-02
4.857500000000000000e+02 7.714157353784578675e-01 2.073292934188439851e-01 2.125497120269845969e-02
4.860000000000000000e+02 7.714820204367069945e-01 2.073852948287402409e-01 2.113268473455296587e-02
4.862500000000000000e+02 7.715587083332877683e-01 2.074237905400250770e-01 2.101750112668762660e-02
4.865000000000000000e+02 7.716485202913565544e-01 2.074416810668634759e-01 2.090979864178057340e-02
4.867500000000000000e+02 7.717540690928839098e-01 2.074370158807037623e-01 2.080891502641272345e-02
4.870000000000000000e+02 7.718772611286157659e-01 2.074093187452349940e-01 2.071342012614945174e-02
4.872500000000000000e+02 7.720190026895505930e-01 2.073597576866740844e-01 2.062123962377487157e-02
4.875000000000000000e+02 7.721790770460159603e-01 2.072908310767951900e-01 2.053009187718866577e-02
4.877500000000000000e+02 7.723561383561279303e-01 2.072061145410900584e-01 2.043774710278266002e-02
4.880000000000000000e+02 7.725476655645656665e-01 2.071100058041917547e-01 2.034232863124273150e-02
4.882500000000000000e+02 7.727499613528998612e-01 2.070077324740570157e-01 2.024230617304295654e-02
4.885000000000000000e+02 7.729582819865477017e-01 2.069052919105363042e-01 2.013642610291647289e-02
4.887500000000000000e+02 7.731672236918027963e-01 2.068091076881871659e-01 2.002366862001038472e-02
4.890000000000000000e+02 7.733714018127819667e-01 2.067253558014824077e-01 1.990324238573535839e-02
4.892500000000000000e+02 7.735662244216278127e-01 2.066591606950596849e-01 1.977461488331291872e-02
4.895000000000000000e+02 7.737485101599812509e-01 2.066139508187369578e-01 1.963753902128154150e-02
4.897500000000000000e+02 7.739166840344731124e-01 2.065912819942047896e-01 1.949203397132225762e-02
4.900000000000000000e+02 7.740706385230418096e-01 2.065907769378476921e-01 1.933858453911060232e-02
4.902500000000000000e+02 7.742114407359408368e-01 2.066104049286823785e-01 1.917815433537717329e-02
4.905000000000000000e+02 7.743412125941967483e-01 2.066463923911123490e-01 1.901239501469104143e-02
4.907500000000000000e+02 7.744630177804241455e-01 2.066935520823192096e-01 1.884343013725668300e-02
4.910000000000000000e+02 7.745806405761077595e-01 2.067455237044182326e-01 1.867383571947455953e-02
4.912500000000000000e+02 7.746979917139955596e-01 2.067956615858853597e-01 1.850634670011992375e-02
4.915000000000000000e+02 7.748184010779298747e-01 2.068379114640554461e-01 1.834368745801376668e-02
4.917500000000000000e+02 7.749441570105790600e-01 2.068675400829451672e-01 1.818830290647635572e-02
4.920000000000000000e+02 7.750765170345582655e-01 2.068815257360862581e-01 1.804195722935534457e-02
4.922500000000000000e+02 7.752160739081224161e-01 2.068783025774086348e-01 1.790562351446923009e-02
4.925000000000000000e+02 7.753630527225979785e-01 2.068577959624084972e-01 1.777915131499352430e-02
4.927500000000000000e+02 7.755173232341173728e-01 2.068211443796441618e-01 1.766153238623816360e-02
4.930000000000000000e+02 7.756782528085337525e-01 2.067709974791447081e-01 1.755074971232240683e-02
4.932500000000000000e+02 7.758447260435886728e-01 2.067111143143082475e-01 1.744415964210385694e-02
4.935000000000000000e+02 7.760154967790089398e-01 2.066460281474210292e-01 1.733847507357028431e-02
4.937500000000000000e+02 7.761896881355905276e-01 2.065801562635509736e-01 1.723015560085915110e-02
4.940000000000000000e+02 7.763670282141469370e-01 2.065173492999596294e-01 1.711562248589411361e-02
4.942500000000000000e+02 7.765477260392260606e-01 2.064606880603200301e-01 1.699158590045427020e-02
4.945000000000000000e+02 7.767321309494529258e-01 2.064125975258362944e-01 1.685527152471042595e-02
4.947500000000000000e+02 7.769205927788278565e-01 2.063749012750383804e-01 1.670450594613447082e-02
4.950000000000000000e+02 7.771136232786293174e-01 2.063485880745958290e-01 1.653778864677566546e-02
4.952500000000000000e+02 7.773121173778690940e-01 2.063335932294054209e-01 1.635428939272622409e-02
4.955000000000000000e+02 7.775173626497242640e-01 2.063287121255735768e-01 1.615392522470265185e-02
4.957500000000000000e+02 7.777307270819207030e-01 2.063318987767241985e-01 1.593737414135570560e-02
4.960000000000000000e+02 7.779533355862087163e-01 2.063405180463876165e-01 1.570614636740319883e-02
4.962500000000000000e+02 7.781860062493890506e-01 2.063515197942830115e-01 1.546247395632839236e-02
4.965000000000000000e+02 7.784294116252079565e-01 2.063611622332983675e-01 1.520942614149368988e-02
4.967500000000000000e+02 7.786842740612885949e-01 2.063650015718258568e-01 1.495072436688560380e-02
4.970000000000000000e+02 7.789512490015999546e-01 2.063578755336437365e-01 1.469087546475670442e-02
4.972500000000000000e+02 7.792306194741587255e-01 2.063345565314008700e-01 1.443482399444108791e-02
4.975000000000000000e+02 7.795219771819699162e-01 2.062901318491054958e-01 1.418789096892550221e-02
4.977500000000000000e+02 7.798241558247658300e-01 2.062204372910955985e-01 1.395540688413829042e-02
4.980000000000000000e+02 7.801354384007532783e-01 2.061219953413734318e-01 1.374256625787342867e-02
4.982500000000000000e+02 7.804537932297224145e-01 2.059920241275213226e-01 1.355418264275618651e-02
4.985000000000000000e+02 7.807769653360162598e-01 2.058286383085861648e-01 1.339439635539745564e-02
4.987500000000000000e+02 7.811022976162079745e-01 2.056312382409585804e-01 1.326646414283334796e-02
4.990000000000000000e+02 7.814265375850979467e-01 2.054009683902553451e-01 1.317249402464607498e-02
4.992500000000000000e+02 7.817458478899045327e-01 2.051406817596209686e-01 1.311347035047432871e-02
4.995000000000000000e+02 7.820562357103870710e-01 2.048546334929715607e-01 1.308913079664096070e-02
4.997500000000000000e+02 7.823541235112634329e-01 2.045478477947772211e-01 1.309802869395950385e-02
5.000000000000000000e+02 7.826367479374314318e-01 2.042259287221866448e-01 1.313732334038252708e-02
5.002500000000000000e+02 7.829020659539601690e-01 2.038950699692737567e-01 1.320286407676650800e-02
5.005000000000000000e+02 7.831483094554156921e-01 2.035624591707659303e-01 1.328923137381858403e-02
5.007500000000000000e+02 7.833736870139549335e-01 2.032362297632059056e-01 1.339008322283901688e-02
5.010000000000000000e+02 7.835764575858749081e-01 2.029250212633161576e-01 1.349852115080893422e-02
5.012500000000000000e+02 7.837554771446544333e-01 2.026371281412157055e-01 1.360739471413064533e-02
5.015000000000000000e+02 7.839105612426687797e-01 2.023796571230249697e-01 1.370978163430707983e-02
5.017500000000000000e+02 7.840424194670095881e-01 2.021582836327831811e-01 1.379929690020641024e-02
5.020000000000000000e+02 7.841520675910644833e-01 2.019771761595499926e-01 1.387075624938577216e-02
5.022500000000000000e+02 7.842402257614882188e-01 2.018392093258516429e-01 1.392056491265996829e-02
5.025000000000000000e+02 7.843072453281525469e-01 2.017456409322052890e-01 1.394711373964210854e-02
5.027500000000000000e+02 7.843535438945878902e-01 2.016955834426727989e-01 1.395087266273994583e-02
5.030000000000000000e+02 7.843802422138562713e-01 2.016855552113994143e-01 1.393420257474416515e-02
5.032500000000000000e+02 7.843893162901645066e-01 2.017095140812830700e-01 1.390116962855268007e-02
5.035000000000000000e+02 7.843831893495828433e-01 2.017597991353269615e-01 1.385701151508995574e-02
5.037500000000000000e+02 7.843640474324096168e-01 2.018282318112414320e-01 1.380772075634871879e-02
5.040000000000000000e+02 7.843335404099662789e-01 2.019071154089013553e-01 1.375934418113212293e-02
5.042500000000000000e+02 7.842930890153134715e-01 2.019894924842181028e-01 1.371741850046864081e-02
5.045000000000000000e+02 7.842445526132534317e-01 2.020690049672221877e-01 1.368644241952519762e-02
5.047500000000000000e+02 7.841906141072321201e-01 2.021398952223806000e-01 1.366949067038694850e-02
5.050000000000000000e+02 7.841345417233474002e-01 2.021973943999175738e-01 1.366806387673483864e-02
5.052500000000000000e+02 7.840795623272273085e-01 2.022384142810473295e-01 1.368202339172608015e-02
5.055000000000000000e+02 7.840283524951925376e-01 2.022618457262172764e-01 1.370980177859031438e-02
5.057500000000000000e+02 7.839831036466515801e-01 2.022682459446818459e-01 1.374865040866655834e-02
5.060000000000000000e+02 7.839458781926074149e-01 2.022591028470147323e-01 1.379501896037824658e-02
5.062500000000000000e+02 7.839188064752884433e-01 2.022363423525032344e-01 1.384485117220807943e-02
5.065000000000000000e+02 7.839037834429998242e-01 2.022023026447682392e-01 1.389391391223188804e-02
5.067500000000000000e+02 7.839018871728113957e-01 2.021600231913029955e-01 1.393808963588617778e-02
5.070000000000000000e+02 7.839131764362997634e-01 2.021131265467698002e-01 1.397369701693034101e-02
5.072500000000000000e+02 7.839370385587516310e-01 2.020652368066650773e-01 1.399772463458375492e-02
5.075000000000000000e+02 7.839728570290809273e-01 2.020192076431031047e-01 1.400793532781645714e-02
5.077500000000000000e+02 7.840202827477547043e-01 2.019767989409573528e-01 1.400291831128809214e-02
5.080000000000000000e+02 7.840788152741474670e-01 2.019391358735482811e-01 1.398204885230450167e-02
5.082500000000000000e+02 7.841471880898083224e-01 2.019072497254351395e-01 1.394556218475642706e-02
5.085000000000000000e+02 7.842230797510738594e-01 2.018824809603628756e-01 1.389443928856402138e-02
5.087500000000000000e+02 7.843036245169148213e-01 2.018660258766502014e-01 1.383034960643491143e-02
5.090000000000000000e+02 7.843860640168867082e-01 2.018585092188789343e-01 1.375542676423416322e-02
5.092500000000000000e+02 7.844680374830139691e-01 2.018597711786837834e-01 1.367219133830300040e-02
5.095000000000000000e+02 7.845472538043003485e-01 2.018692335045572661e-01 1.358351269114251199e-02
5.097500000000000000e+02 7.846209944371327349e-01 2.018864731361016407e-01 1.349253242676557579e-02
5.100000000000000000e+02 7.846861952770223247e-01 2.019112186425192912e-01 1.340258608045858182e-02
5.102500000000000000e+02 7.847400046587058586e-01 2.019430176494055873e-01 1.331697769188869285e-02
5.105000000000000000e+02 7.847805475029947520e-01 2.019805540826535295e-01 1.323889841435230488e-02
5.107500000000000000e+02 7.848071613556136805e-01 2.020214779129150540e-01 1.317136073147108163e-02
5.110000000000000000e+02 7.848201153281331166e-01 2.020627583154425699e-01 1.311712635642410529e-02
5.112500000000000000e+02 7.848202273438440457e-01 2.021011416971469909e-01 1.307863095900995039e-02
5.115000000000000000e+02 7.848086621625535164e-01 2.021335616449301820e-01 1.305777619251542385e-02
5.117500000000000000e+02 7.847872071321866372e-01 2.021568364565229925e-01 1.305595641129095666e-02
5.120000000000000000e+02 7.847584147537333132e-01 2.021674856786388474e-01 1.307409956762707257e-02
5.122500000000000000e+02 7.847256075343645998e-01 2.021615381165060010e-01 1.311285434913029603e-02
5.125000000000000000e+02 7.846924559129323518e-01 2.021348592767863439e-01 1.317268481028219251e-02
5.127500000000000000e+02 7.846624867521254654e-01 2.020836674926380361e-01 1.325384575523697386e-02
5.130000000000000000e+02 7.846388121044045594e-01 2.020047510551029324e-01 1.335643684049155760e-02
5.132500000000000000e+02 7.846239481565622231e-01 2.018956588393142071e-01 1.348039300412350212e-02
5.135000000000000000e+02 7.846199838318532738e-01 2.017544043004790566e-01 1.362561186766752565e-02
5.137500000000000000e+02 7.846284778177377017e-01 2.015795989754692041e-01 1.379192320679342026e-02
5.140000000000000000e+02 7.846505256539393347e-01 2.013704815938191506e-01 1.397899275224162227e-02
5.142500000000000000e+02 7.846865937387810241e-01 2.011271753507935800e-01 1.418623091042549647e-02
5.145000000000000000e+02 7.847365709270468503e-01 2.008507888207361480e-01 1.441264025221683162e-02
5.147500000000000000e+02 7.847998896972077087e-01 2.005432807064633505e-01 1.465682959632925476e-02
5.150000000000000000e+02 7.848757014045344427e-01 2.002074355496949176e-01 1.491686304577002735e-02
5.152500000000000000e+02 7.849631062366634326e-01 1.998467181717105134e-01 1.519017559162591860e-02
5.155000000000000000e+02 7.850611244999997629e-01 1.994653758881590189e-01 1.547349961184069089e-02
5.157500000000000000e+02 7.851687337168636871e-01 1.990684811617919603e-01 1.576278512134429016e-02
5.160000000000000000e+02 7.852847463503874748e-01 1.986618772787376308e-01 1.605337637087515118e-02
5.162500000000000000e+02 7.854079155329667383e-01 1.982521208419582015e-01 1.633996362507608713e-02
5.165000000000000000e+02 7.855369645052303618e-01 1.978461140673030139e-01 1.661692142746663478e-02
5.167500000000000000e+02 7.856706963900668139e-01 1.974508363998806471e-01 1.687846721005220943e-02
5.170000000000000000e+02 7.858079688254435702e-01 1.970728529865198864e-01 1.711917818803609243e-02
5.172500000000000000e+02 7.859476991739990925e-01 1.967179768411466689e-01 1.733432398485486650e-02
5.175000000000000000e+02 7.860888219487531803e-01 1.963909919433965978e-01 1.752018610785030170e-02
5.177500000000000000e+02 7.862302730585368771e-01 1.960954275582722783e-01 1.767429938319118460e-02
5.180000000000000000e+02 7.863709879014573190e-01 1.958335009736999477e-01 1.779551112484247313e-02
5.182500000000000000e+02 7.865099637305437152e-01 1.956058798394630649e-01 1.788415642999410804e-02
5.185000000000000000e+02 7.866464496089250469e-01 1.954117908058961017e-01 1.794175958517887221e-02
5.187500000000000000e+02 7.867800116885595996e-01 1.952490883421120205e-01 1.797089996932806077e-02
5.190000000000000000e+02 7.869104857538147257e-01 1.951149216005399478e-01 1.797459264564471582e-02
5.192500000000000000e+02 7.870376255863097414e-01 1.950062993951627854e-01 1.795607501852743842e-02
5.195000000000000000e+02 7.871609044865397475e-01 1.949207434907650471e-01 1.791835202269597901e-02
5.197500000000000000e+02 7.872795268726614504e-01 1.948564872981319307e-01 1.786398582920682016e-02
5.200000000000000000e+02 7.873927042110554497e-01 1.948124330007633409e-01 1.779486278818192407e-02
5.202500000000000000e+02 7.874998494987142106e-01 1.947881821378470990e-01 1.771196836343904429e-02
5.205000000000000000e+02 7.876004348765447416e-01 1.947840186489006864e-01 1.761554647455381567e-02
5.207500000000000000e+02 7.876938019182316841e-01 1.948011292704787123e-01 1.750506881129063746e-02
5.210000000000000000e+02 7.877791778880726126e-01 1.948411695052875148e-01 1.737965260663978245e-02
5.212500000000000000e+02 7.878561876870954217e-01 1.949056593578988306e-01 1.723815295500601488e-02
5.215000000000000000e+02 7.879254433319361484e-01 1.949949662999483357e-01 1.707959036811655326e-02
5.217500000000000000e+02 7.879887445588562578e-01 1.951078552140347311e-01 1.690340022710873358e-02
5.220000000000000000e+02 7.880487381351388709e-01 1.952415485666756101e-01 1.670971329818527612e-02
5.222500000000000000e+02 7.881082797360832171e-01 1.953921832491297972e-01 1.649953701478622248e-02
5.225000000000000000e+02 7.881701205869902083e-01 1.955551643740371937e-01 1.627471503897365279e-02
5.227500000000000000e+02 7.882369255805611319e-01 1.957251516624718968e-01 1.603792275696663827e-02
5.230000000000000000e+02 7.883114342394390572e-01 1.958960443355498848e-01 1.579252142500981934e-02
5.232500000000000000e+02 7.883962745334684996e-01 1.960613421696172642e-01 1.554238329691360991e-02
5.235000000000000000e+02 7.884934371776199935e-01 1.962149001290539319e-01 1.529166269332669047e-02
5.237500000000000000e+02 7.886038342628118869e-01 1.963517326879183345e-01 1.504443304926992436e-02
5.240000000000000000e+02 7.887272641157524466e-01 1.964682476631374186e-01 1.480448822111048689e-02
5.242500000000000000e+02 7.888629119319203742e-01 1.965619048244350575e-01 1.457518324364462554e-02
5.245000000000000000e+02 7.890098107398203497e-01 1.966308058690354743e-01 1.435938339114474147e-02
5.247500000000000000e+02 7.891670306697917692e-01 1.966734510758971766e-01 1.415951825431074548e-02
5.250000000000000000e+02 7.893334126186792865e-01 1.966891410734754597e-01 1.397744630784558857e-02
5.252500000000000000e+02 7.895073237210343819e-01 1.966780385961974520e-01 1.381463768276768381e-02
5.255000000000000000e+02 7.896867270368501668e-01 1.966411214789454687e-01 1.367215148420426046e-02
5.257500000000000000e+02 7.898695398683714952e-01 1.965795110992862305e-01 1.355094903234294740e-02
5.260000000000000000e+02 7.900541044825504233e-01 1.964939953655192584e-01 1.345190015193001819e-02
5.262500000000000000e+02 7.902392739164583180e-01 1.963849504513856259e-01 1.337577563215674309e-02
5.265000000000000000e+02 7.904243686427935289e-01 1.962524972281980418e-01 1.332313412900845012e-02
5.267500000000000000e+02 7.906090234374127945e-01 1.960968357414377417e-01 1.329414082114896423e-02
5.270000000000000000e+02 7.907932869188027958e-01 1.959180945877119495e-01 1.328861849348579247e-02
5.272500000000000000e+02 7.909778145005668115e-01 1.957163202908659139e-01 1.330586520856764932e-02
5.275000000000000000e+02 7.911638490877057617e-01 1.954915218205199312e-01 1.334462909177483100e-02
5.277500000000000000e+02 7.913529063420595699e-01 1.952442128746182115e-01 1.340288078332237121e-02
5.280000000000000000e+02 7.915461762231646992e-01 1.949759846102931682e-01 1.347783916654244837e-02
5.282500000000000000e+02 7.917440452040702681e-01 1.946898056266541110e-01 1.356614916927608404e-02
5.285000000000000000e+02 7.919458997345554252e-01 1.943899463983539411e-01 1.366415386708975249e-02
5.287500000000000000e+02 7.921501357572464652e-01 1.940816480769367303e-01 1.376821616581630318e-02
5.290000000000000000e+02 7.923541893138226211e-01 1.937709456314153367e-01 1.387486505476194856e-02
5.292500000000000000e+02 7.925544643477824280e-01 1.934645143758678132e-01 1.398102127635104767e-02
5.295000000000000000e+02 7.927463545646855625e-01 1.931694052860797872e-01 1.408424014923389221e-02
5.297500000000000000e+02 7.929246488225574208e-01 1.928923875169581692e-01 1.418296366048527220e-02
5.300000000000000000e+02 7.930842882515638514e-01 1.926390310399851979e-01 1.427668070845088642e-02
5.302500000000000000e+02 7.932213010779509688e-01 1.924128968158072550e-01 1.436580210624165480e-02
5.305000000000000000e+02 7.933333643371588417e-01 1.922151223775379614e-01 1.445151328530336343e-02
5.307500000000000000e+02 7.934200111869298411e-01 1.920444344918839641e-01 1.453555432118564320e-02
5.310000000000000000e+02 7.934824947370816561e-01 1.918973807570390488e-01 1.462012450587999585e-02
5.312500000000000000e+02 7.935237180304718363e-01 1.917685771833412267e-01 1.470770478618774191e-02
5.315000000000000000e+02 7.935481765999329307e-01 1.916510184349505819e-01 1.480080496511735483e-02
5.317500000000000000e+02 7.935617362416629295e-01 1.915365937829565102e-01 1.490166997537999659e-02
5.320000000000000000e+02 7.935710466420087261e-01 1.914168784684056046e-01 1.501207488958575947e-02
5.322500000000000000e+02 7.935826349311384531e-01 1.912841041014956556e-01 1.513326096736559295e-02
5.325000000000000000e+02 7.936020635718489258e-01 1.911319648589187015e-01 1.526597156923263990e-02
5.327500000000000000e+02 7.936334072939491557e-01 1.909561286817015868e-01 1.541046402434985418e-02
5.330000000000000000e+02 7.936791302606425180e-01 1.907543406788557439e-01 1.556652906050228283e-02
5.332500000000000000e+02 7.937400595319763497e-01 1.905264041382457862e-01 1.573353632977739225e-02
5.335000000000000000e+02 7.938153807721894939e-01 1.902741024425970984e-01 1.591051678521436530e-02
5.337500000000000000e+02 7.939024550338529274e-01 1.900011871962662136e-01 1.609635776988039418e-02
5.340000000000000000e+02 7.939969494803815753e-01 1.897131938113300054e-01 1.628985670828850263e-02
5.342500000000000000e+02 7.940931527718859684e-01 1.894169617674355266e-01 1.648988546067983035e-02
5.345000000000000000e+02 7.941847546429874338e-01 1.891199323972521662e-01 1.669531295976072610e-02
5.347500000000000000e+02 7.942655887958220973e-01 1.888292878870008185e-01 1.690512331717744163e-02
5.350000000000000000e+02 7.943301724793117025e-01 1.885514572342942285e-01 1.711837028639411062e-02
5.352500000000000000e+02 7.943740212459395877e-01 1.882916601156974790e-01 1.733431863836283268e-02
5.355000000000000000e+02 7.943937114913868225e-01 1.880538315186417453e-01 1.755245698997190060e-02
5.357500000000000000e+02 7.943871682784422461e-01 1.878403400429392023e-01 1.777249167861845447e-02
5.360000000000000000e+02 7.943537835824896476e-01 1.876518915425334777e-01 1.799432487497712452e-02
5.362500000000000000e+02 7.942944989052082017e-01 1.874875762832320381e-01 1.821792481155948273e-02
5.365000000000000000e+02 7.942114468934701188e-01 1.873451113967168347e-01 1.844344170981282102e-02
5.367500000000000000e+02 7.941074896187231280e-01 1.872214503531812180e-01 1.867106002809581361e-02
5.370000000000000000e+02 7.939858598753366525e-01 1.871130631519989929e-01 1.890107697266420195e-02
5.372500000000000000e+02 7.938500464843283311e-01 1.870163790021482642e-01 1.913357451352402927e-02
5.375000000000000000e+02 7.937038521677060032e-01 1.869277835136410326e-01 1.936836431865334926e-02
5.377500000000000000e+02 7.935513111047153290e-01 1.868439354272950492e-01 1.960475346798955243e-02
5.380000000000000000e+02 7.933964976264793467e-01 1.867619626803174726e-01 1.984153969320304883e-02
5.382500000000000000e+02 7.932433508726142168e-01 1.866797229432640148e-01 2.007692618412129648e-02
5.385000000000000000e+02 7.930956548068879286e-01 1.865959019104304062e-01 2.030844328268174154e-02
5.387500000000000000e+02 7.929572045332412555e-01 1.865097796886786008e-01 2.053301577807967876e-02
5.390000000000000000e+02 7.928317903046878667e-01 1.864211907049859451e-01 2.074701899032723590e-02
5.392500000000000000e+02 7.927230106212350691e-01 1.863302923369692388e-01 2.094669704179537295e-02
5.395000000000000000e+02 7.926338421355578756e-01 1.862377857185668339e-01 2.112837214587533555e-02
5.397500000000000000e+02 7.925663241091167599e-01 1.861447362702205732e-01 2.128893962066232687e-02
5.400000000000000000e+02 7.925215030480550205e-01 1.860524925413578057e-01 2.142600441058688590e-02
5.402500000000000000e+02 7.924994829353174675e-01 1.859623320286580284e-01 2.153818503602377560e-02
5.405000000000000000e+02 7.924995182043153008e-01 1.858753062950788681e-01 2.162517550060595595e-02
5.407500000000000000e+02 7.925198463085029177e-01 1.857924181018231757e-01 2.168773558967381637e-02
5.410000000000000000e+02 7.925576486002618992e-01 1.857146909349017272e-01 2.172766046483628338e-02
5.412500000000000000e+02 7.926092559014927819e-01 1.856433330324300246e-01 2.174741106607774865e-02
5.415000000000000000e+02 7.926707896617011251e-01 1.855792569362343936e-01 2.174995340206368338e-02
5.417500000000000000e+02 7.927389289294475283e-01 1.855228122472549757e-01 2.173825882329766951e-02
5.420000000000000000e+02 7.928113602017257122e-01 1.854734709347851118e-01 2.171516886348967557e-02
5.422500000000000000e+02 7.928867774555851122e-01 1.854300558710089697e-01 2.168316667340626849e-02
5.425000000000000000e+02 7.929645802291547252e-01 1.853910577155211681e-01 2.164436205532410673e-02
5.427500000000000000e+02 7.930446809500615313e-01 1.853547653285406716e-01 2.160055372139821697e-02
5.430000000000000000e+02 7.931275883619868239e-01 1.853192209785293199e-01 2.155319065948299237e-02
5.432500000000000000e+02 7.932144846538042859e-01 1.852819319096656314e-01 2.150358343653116164e-02
5.435000000000000000e+02 7.933070453574222469e-01 1.852400726939496534e-01 2.145288194862819686e-02
5.437500000000000000e+02 7.934067694671713689e-01 1.851908586845089077e-01 2.140237184831997319e-02
5.440000000000000000e+02 7.935142820599070390e-01 1.851322807788864377e-01 2.135343716120648855e-02
5.442500000000000000e+02 7.936289544941665941e-01 1.850633392391663190e-01 2.130770626666730200e-02
5.445000000000000000e+02 7.937491310075754924e-01 1.849839415440711066e-01 2.126692744835354670e-02
5.447500000000000000e+02 7.938727131231837486e-01 1.848943324266829336e-01 2.123295445013301253e-02
5.450000000000000000e+02 7.939975999266818407e-01 1.847947412978180604e-01 2.120765877549977974e-02
5.452500000000000000e+02 7.941218675873442656e-01 1.846853691879316028e-01 2.119276322472419399e-02
5.455000000000000000e+02 7.942436223694537833e-01 1.845666940641363662e-01 2.118968356640959366e-02
5.457500000000000000e+02 7.943610863880017359e-01 1.844397648030604020e-01 2.119914880893839990e-02
5.460000000000000000e+02 7.944728537035623539e-01 1.843061139175526941e-01 2.122103237888497279e-02
5.462500000000000000e+02 7.945783469076681538e-01 1.841675871781918994e-01 2.125406591414007174e-02
5.465000000000000000e+02 7.946780426320283475e-01 1.840261068899955443e-01 2.129585047797632677e-02
5.467500000000000000e+02 7.947732648872002370e-01 1.838839143033171863e-01 2.134282080948199378e-02
5.470000000000000000e+02 7.948658118073985701e-01 1.837438201056618425e-01 2.139036808694037839e-02
5.472500000000000000e+02 7.949574251606756903e-01 1.836095077243412033e-01 2.143306711498343953e-02
5.475000000000000000e+02 7.950496273540648140e-01 1.834853968464654206e-01 2.146497579946995971e-02
5.477500000000000000e+02 7.951435723370208208e-01 1.833762873592615916e-01 2.148014030371785121e-02
5.480000000000000000e+02 7.952399981281621510e-01 1.832869285885736499e-01 2.147307328326422682e-02
5.482500000000000000e+02 7.953391448741952141e-01 1.832216361088848111e-01 2.143921901691981519e-02
5.485000000000000000e+02 7.954405830770069352e-01 1.831840845251424821e-01 2.137533239785100944e-02
5.487500000000000000e+02 7.955433649061239842e-01 1.831770964272546043e-01 2.127953866662125187e-02
5.490000000000000000e+02 7.956461308544897637e-01 1.832024050349537747e-01 2.115146411055697506e-02
5.492500000000000000e+02 7.957474727077477050e-01 1.832605274330157963e-01 2.099199985923709544e-02
5.495000000000000000e+02 7.958461173776625319e-01 1.833505931955451140e-01 2.080328942679235404e-02
5.497500000000000000e+02 7.959410373738813327e-01 1.834705557874362902e-01 2.058840683868213770e-02
5.500000000000000000e+02 7.960315148191812185e-01 1.836174597726688007e-01 2.035102540815013350e-02
5.502500000000000000e+02 7.961170726629107630e-01 1.837879513337146720e-01 2.009497600337548789e-02
5.505000000000000000e+02 7.961974729286522834e-01 1.839788592084349028e-01 1.982366786291350769e-02
5.507500000000000000e+02 7.962725597009072676e-01 1.841875032472948814e-01 1.953993705179896817e-02
5.510000000000000000e+02 7.963421297545720812e-01 1.844120886869634046e-01 1.924578155846477789e-02
5.512500000000000000e+02 7.964058025374514127e-01 1.846516321733177590e-01 1.894256528923012051e-02
5.515000000000000000e+02 7.964630295495322976e-01 1.849060420748518951e-01 1.863092837561625137e-02
5.517500000000000000e+02 7.965131997380852091e-01 1.851759413242345942e-01 1.831085893768063383e-02
5.520000000000000000e+02 7.965557940724562469e-01 1.854623901172755829e-01 1.798181581026886411e-02
5.522500000000000000e+02 7.965904037706288410e-01 1.857665782278445366e-01 1.764301800152726432e-02
5.525000000000000000e+02 7.966167070118594928e-01 1.860891843207687635e-01 1.729410866737179572e-02
5.527500000000000000e+02 7.966344186556230111e-01 1.864300278792972720e-01 1.693555346508068132e-02
5.530000000000000000e+02 7.966433834226025468e-01 1.867875833682514086e-01 1.656903320914625277e-02
5.532500000000000000e+02 7.966437612591165118e-01 1.871588848298691432e-01 1.619735391101529559e-02
5.535000000000000000e+02 7.966360375175873809e-01 1.875395571556504604e-01 1.582440532676239117e-02
5.537500000000000000e+02 7.966209127871779483e-01 1.879239714455955557e-01 1.545511576722569287e-02
5.540000000000000000e+02 7.965989192193674295e-01 1.883057669518980459e-01 1.509531382873494781e-02
5.542500000000000000e+02 7.965702977858559741e-01 1.886781958014793759e-01 1.475150641266408449e-02
5.545000000000000000e+02 7.965349721840468966e-01 1.890349326681334263e-01 1.443009514782060514e-02
5.547500000000000000e+02 7.964927476389642713e-01 1.893704208609210127e-01 1.413683150011507336e-02
5.550000000000000000e+02 7.964433958032388627e-01 1.896804422764924447e-01 1.387616192026881051e-02
5.552500000000000000e+02 7.963866134882473524e-01 1.899621578937575050e-01 1.365122861799593183e-02
5.555000000000000000e+02 7.963221241341504886e-01 1.902140996840795406e-01 1.346377618176884845e-02
5.557500000000000000e+02 7.962497546849149899e-01 1.904361480101953163e-01 1.331409730488988807e-02
5.560000000000000000e+02 7.961697367434501516e-01 1.906292978522389214e-01 1.320096540431113866e-02
5.562500000000000000e+02 7.960826454065694779e-01 1.907958336993376691e-01 1.312152089409326580e-02
5.565000000000000000e+02 7.959894288640618765e-01 1.909388296392534046e-01 1.307174149668570776e-02
5.567500000000000000e+02 7.958913799237982145e-01 1.910619330938376215e-01 1.304668698236428025e-02
5.570000000000000000e+02 7.957903400961809925e-01 1.911686043965997173e-01 1.304105550722002745e-02
5.572500000000000000e+02 7.956888439336016194e-01 1.912618458958907364e-01 1.304931017050691561e-02
5.575000000000000000e+02 7.955898174065628714e-01 1.913442311185085676e-01 1.306595147492919939e-02
5.577500000000000000e+02 7.954961324307852077e-01 1.914180944015866914e-01 1.308577316762756133e-02
5.580000000000000000e+02 7.954101065711376428e-01 1.914858220886129780e-01 1.310407134024870780e-02
5.582500000000000000e+02 7.953336046195342846e-01 1.915494508745062552e-01 1.311694450595989221e-02
5.585000000000000000e+02 7.952683422307535999e-01 1.916103638249344043e-01 1.312129394431211030e-02
5.587500000000000000e+02 7.952161106829308546e-01 1.916688623288664295e-01 1.311502698820257024e-02
5.590000000000000000e+02 7.951785580689336719e-01 1.917244972274445569e-01 1.309694470362162029e-02
5.592500000000000000e+02 7.951567492352462629e-01 1.917764605176968395e-01 1.306679024705615852e-02
5.595000000000000000e+02 7.951509570706009056e-01 1.918240801355007852e-01 1.302496279389864578e-02
5.597500000000000000e+02 7.951609160398764864e-01 1.918666620550881774e-01 1.297242190503511416e-02
5.600000000000000000e+02 7.951862552003371443e-01 1.919032114224460406e-01 1.291053337721807803e-02
5.602500000000000000e+02 7.952267772397098033e-01 1.919321585151202991e-01 1.284106424516996692e-02
5.605000000000000000e+02 7.952823221118817676e-01 1.919515335128789690e-01 1.276614437523987747e-02
5.607500000000000000e+02 7.953524483630831643e-01 1.919595551226329910e-01 1.268799651428407713e-02
5.610000000000000000e+02 7.954362729682294963e-01 1.919549290527771956e-01 1.260879797899345720e-02
5.612500000000000000e+02 7.955325136978130818e-01 1.919371122156509624e-01 1.253037408653617443e-02
5.615000000000000000e+02 7.956397888799924267e-01 1.919058097025354570e-01 1.245440141747282403e-02
5.617500000000000000e+02 7.957567319789125015e-01 1.918609150942863217e-01 1.238235292680157917e-02
5.620000000000000000e+02 7.958820555082719572e-01 1.918022875694405938e-01 1.231565692228737442e-02
5.622500000000000000e+02 7.960144186890041329e-01 1.917301939429301993e-01 1.225538736806564694e-02
5.625000000000000000e+02 7.961523448979976880e-01 1.916455503071457789e-01 1.220210479485656432e-02
5.627500000000000000e+02 7.962942232467132841e-01 1.915500213850272748e-01 1.215575536825873847e-02
5.630000000000000000e+02 7.964383042277207725e-01 1.914458750905700946e-01 1.211582068170930643e-02
5.632500000000000000e+02 7.965828106374558404e-01 1.913355810175474125e-01 1.208160834499704545e-02
5.635000000000000000e+02 7.967259563752278062e-01 1.912218230089890170e-01 1.205222061578321326e-02
5.637500000000000000e+02 7.968660294466252125e-01 1.911074393842495389e-01 1.202653116912475936e-02
5.640000000000000000e+02 7.970014311812336771e-01 1.909956800009812716e-01 1.200288881778413010e-02
5.642500000000000000e+02 7.971306601647145662e-01 1.908900473380952256e-01 1.197929249719020470e-02
5.645000000000000000e+02 7.972523550343635357e-01 1.907941169925235492e-01 1.195352797311295678e-02
5.647500000000000000e+02 7.973652957297696631e-01 1.907111748910141347e-01 1.192352937921636880e-02
5.650000000000000000e+02 7.974685096665627970e-01 1.906440594997915738e-01 1.188743083364622588e-02
5.652500000000000000e+02 7.975613517378916661e-01 1.905951189862225559e-01 1.184352927588612318e-02
5.655000000000000000e+02 7.976434968166716821e-01 1.905661689699740258e-01 1.179033421335404924e-02
5.657500000000000000e+02 7.977149160302623443e-01 1.905583802674295502e-01 1.172670370230771003e-02
5.660000000000000000e+02 7.977757431518461839e-01 1.905719537928471652e-01 1.165230305530677753e-02
5.662500000000000000e+02 7.978262731783383188e-01 1.906059635215201775e-01 1.156776330014204490e-02
5.665000000000000000e+02 7.978669276670263821e-01 1.906582170382481178e-01 1.147485529472553473e-02
5.667500000000000000e+02 7.978982727165266908e-01 1.907255293105967753e-01 1.137619797287707860e-02
5.670000000000000000e+02 7.979210000143708292e-01 1.908038411622055286e-01 1.127515882342322064e-02
5.672500000000000000e+02 7.979358969372785104e-01 1.908885143856962063e-01 1.117558867702518437e-02
5.675000000000000000e+02 7.979439748337331384e-01 1.909742543637031886e-01 1.108177080256325317e-02
5.677500000000000000e+02 7.979465468868702782e-01 1.910553035566131541e-01 1.099814955651655379e-02
5.680000000000000000e+02 7.979453965285518979e-01 1.911256234283201794e-01 1.092898004312825924e-02
5.682500000000000000e+02 7.979426498588005900e-01 1.911793441406477445e-01 1.087800600055097849e-02
5.685000000000000000e+02 7.979406003602904640e-01 1.912112839126145492e-01 1.084811572709424785e-02
5.687500000000000000e+02 7.979414598103300449e-01 1.912170411546915139e-01 1.084149903497843952e-02
5.690000000000000000e+02 7.979471805508095983e-01 1.911932640013821738e-01 1.085955544780790351e-02
5.692500000000000000e+02 7.979594375758611857e-01 1.911373372181099373e-01 1.090322520602775638e-02
5.695000000000000000e+02 7.979794586130943834e-01 1.910477245660996415e-01 1.097281682080712001e-02
5.697500000000000000e+02 7.980079297628268620e-01 1.909238583611515827e-01 1.106821187602160042e-02
5.700000000000000000e+02 7.980448016600139027e-01 1.907663318782593098e-01 1.118886646172689847e-02
5.702500000000000000e+02 7.980893678356989485e-01 1.905766446865209129e-01 1.133398747778113433e-02
5.705000000000000000e+02 7.981404757700391039e-01 1.903568462710514830e-01 1.150267795890983977e-02
5.707500000000000000e+02 7.981967721164722196e-01 1.901094720142807171e-01 1.169375586924693670e-02
5.710000000000000000e+02 7.982568121429705066e-01 1.898373805648389534e-01 1.190580729218992245e-02
5.712500000000000000e+02 7.983189833670196744e-01 1.895441682597533428e-01 1.213684837322712845e-02
5.715000000000000000e+02 7.983815467558348367e-01 1.892339330365483407e-01 1.238452020761637504e-02
5.717500000000000000e+02 7.984428803534843189e-01 1.889112252002398962e-01 1.264589444627627068e-02
5.720000000000000000e+02 7.985019309448542213e-01 1.885804629598979987e-01 1.291760609524805758e-02
5.722500000000000000e+02 7.985584508400446202e-01 1.882457919352490405e-01 1.319575722470611549e-02
5.725000000000000000e+02 7.986128377158507874e-01 1.879111832133461002e-01 1.347597907080346283e-02
5.727500000000000000e+02 7.986656495512424181e-01 1.875806756627689253e-01 1.375367478598783777e-02
5.730000000000000000e+02 7.987172683965612086e-01 1.872586116356662056e-01 1.402411996777325198e-02
5.732500000000000000e+02 7.987680218887688310e-01 1.869491881262163591e-01 1.428278998501481857e-02
5.735000000000000000e+02 7.988186084631636596e-01 1.866560342787749738e-01 1.452535725806205352e-02
5.737500000000000000e+02 7.988703451130538813e-01 1.863816392403555844e-01 1.474801564659076678e-02
5.740000000000000000e+02 7.989248637422947663e-01 1.861274553292510681e-01 1.494768092845395052e-02
5.742500000000000000e+02 7.989834718163015825e-01 1.858942186978023436e-01 1.512230948589622648e-02
5.745000000000000000e+02 7.990466831148588245e-01 1.856822622826094227e-01 1.527105460253151692e-02
5.747500000000000000e+02 7.991143504107832696e-01 1.854914340541599094e-01 1.539421553505684534e-02
5.750000000000000000e+02 7.991861703679874473e-01 1.853205775997921190e-01 1.549325203222101481e-02
5.752500000000000000e+02 7.992620911706014297e-01 1.851672446780326386e-01 1.557066415136604612e-02
5.755000000000000000e+02 7.993421983114457063e-01 1.850278534785316786e-01 1.562994821002398199e-02
5.757500000000000000e+02 7.994262302066064141e-01 1.848984743000635644e-01 1.567529549333035802e-02
5.760000000000000000e+02 7.995132681110681538e-01 1.847755851487145329e-01 1.571114674021727164e-02
5.762500000000000000e+02 7.996019033996584202e-01 1.846562736850527464e-01 1.574182291528965216e-02
5.765000000000000000e+02 7.996908919196199506e-01 1.845379357020740796e-01 1.577117237830586577e-02
5.767500000000000000e+02 7.997796580635098129e-01 1.844177639555228676e-01 1.580257798096759009e-02
5.770000000000000000e+02 7.998682836879407176e-01 1.842929339555407775e-01 1.583878235651822730e-02
5.772500000000000000e+02 7.999569269837467633e-01 1.841611544155163926e-01 1.588191860073648667e-02
5.775000000000000000e+02 8.000451552326153237e-01 1.840214491679120212e-01 1.593339559947281464e-02
5.777500000000000000e+02 8.001317436582262577e-01 1.838741823605133663e-01 1.599407398126118096e-02
5.780000000000000000e+02 8.002149699571987629e-01 1.837205954008938880e-01 1.606443464190746365e-02
5.782500000000000000e+02 8.002930689227473193e-01 1.835621661369385982e-01 1.614476494031429066e-02
5.785000000000000000e+02 8.003643132586113484e-01 1.834004973038232400e-01 1.623518943756618177e-02
5.787500000000000000e+02 8.004267186394558031e-01 1.832377312671538971e-01 1.633555009339091035e-02
5.790000000000000000e+02 8.004777760808154952e-01 1.830768700978802344e-01 1.644535382130392701e-02
5.792500000000000000e+02 8.005147097618997565e-01 1.829216369367351602e-01 1.656365330136477104e-02
5.795000000000000000e+02 8.005352397463245673e-01 1.827756497040907147e-01 1.668911054958512052e-02
5.797500000000000000e+02 8.005383688161333833e-01 1.826417185738501425e-01 1.681991261001684196e-02
5.800000000000000000e+02 8.005246544287596411e-01 1.825214800321912079e-01 1.695386553904957433e-02
5.802500000000000000e+02 8.004958935053041458e-01 1.824156667086902772e-01 1.708843978600612518e-02
5.805000000000000000e+02 8.004546384413852023e-01 1.823243361755130520e-01 1.722102538310214814e-02
5.807500000000000000e+02 8.004039914422826918e-01 1.822467676495755917e-01 1.734924090814122383e-02
5.810000000000000000e+02 8.003477830806708937e-01 1.821809503161201382e-01 1.747126660320941216e-02
5.812500000000000000e+02 8.002907969674566413e-01 1.821230993952544785e-01 1.758610363728830422e-02
5.815000000000000000e+02 8.002386078526347868e-01 1.820677405946521943e-01 1.769365155271410833e-02
5.817500000000000000e+02 8.001969523976407705e-01 1.820084029569318251e-01 1.779464464542756391e-02
5.820000000000000000e+02 8.001709382306525509e-01 1.819385174628989632e-01 1.789054430644783020e-02
5.822500000000000000e+02 8.001645786845343888e-01 1.818521646021161453e-01 1.798325671335043036e-02
5.825000000000000000e+02 8.001808705887287765e-01 1.817442115420352944e-01 1.807491786923622751e-02
5.827500000000000000e+02 8.002220481705819566e-01 1.816106195111582000e-01 1.816733231825969075e-02
5.830000000000000000e+02 8.002895924799479088e-01 1.814487739351573481e-01 1.826163358489475697e-02
5.832500000000000000e+02 8.003837052690325748e-01 1.812584791230796022e-01 1.835781560788833644e-02
5.835000000000000000e+02 8.005026837818038921e-01 1.810426564722218967e-01 1.845465974597490857e-02
5.837500000000000000e+02 8.006427685888921619e-01 1.808074293851051895e-01 1.854980202600286371e-02
5.840000000000000000e+02 8.007986264458311076e-01 1.805615003275223285e-01 1.863987322664715368e-02
5.842500000000000000e+02 8.009642102395457819e-01 1.803148588337760705e-01 1.872093092667801578e-02
5.845000000000000000e+02 8.011332420369801088e-01 1.800781495121628328e-01 1.878860845085807835e-02
5.847500000000000000e+02 8.012993185481860348e-01 1.798619323570220252e-01 1.883874909479195045e-02
5.850000000000000000e+02 8.014558541929106550e-01 1.796765409824897242e-01 1.886760482459967636e-02
5.852500000000000000e+02 8.015964406432813938e-01 1.795311806010358446e-01 1.887237875568323342e-02
5.855000000000000000e+02 8.017156854040887737e-01 1.794330141114250099e-01 1.885130048448664664e-02
5.857500000000000000e+02 8.018099596330199308e-01 1.793863909124806533e-01 1.880364945449940553e-02
5.860000000000000000e+02 8.018776976019108549e-01 1.793926745615340157e-01 1.872962783655563249e-02
5.862500000000000000e+02 8.019189380529904154e-01 1.794510383617069216e-01 1.863002358530268382e-02
5.865000000000000000e+02 8.019347645303134264e-01 1.795590481643265512e-01 1.850618730536009171e-02
5.867500000000000000e+02 8.019269670411672823e-01 1.797132913273528920e-01 1.835974163148087687e-02
5.870000000000000000e+02 8.018981614529220314e-01 1.799092151585062194e-01 1.819262338857084715e-02
5.872500000000000000e+02 8.018519617662457355e-01 1.801411681328395353e-01 1.800687010091497203e-02
5.875000000000000000e+02 8.017927807795827144e-01 1.804026265906589488e-01 1.780459262975870455e-02
5.877500000000000000e+02 8.017252653455733125e-01 1.806867181586837567e-01 1.758801649574396470e-02
5.880000000000000000e+02 8.016536208047165823e-01 1.809868173145894876e-01 1.735956188069457534e-02
5.882500000000000000e+02 8.015813078530966695e-01 1.812965676581938801e-01 1.712212448870853443e-02
5.885000000000000000e+02 8.015110930258289024e-01 1.816097997718268409e-01 1.687910720234474596e-02
5.887500000000000000e+02 8.014452390910793422e-01 1.819202476070996277e-01 1.663451330182118271e-02
5.890000000000000000e+02 8.013854689361964434e-01 1.822217156063905830e-01 1.639281545741252955e-02
5.892500000000000000e+02 8.013326963041693674e-01 1.825084673597086038e-01 1.615883633612282683e-02
5.895000000000000000e+02 8.012867491527955188e-01 1.827755655747728136e-01 1.593768527243204225e-02
5.897500000000000000e+02 8.012464636782219429e-01 1.830190235414410893e-01 1.573451278033756104e-02
5.900000000000000000e+02 8.012101447971444745e-01 1.832354475658897752e-01 1.555440763696637821e-02
5.902500000000000000e+02 8.011762645842021024e-01 1.834218229664155431e-01 1.540191244938281766e-02
5.905000000000000000e+02 8.011439532807371755e-01 1.835752570417175933e-01 1.528078967754557815e-02
5.907500000000000000e+02 8.011131550845408400e-01 1.836932693706866404e-01 1.519357554477245714e-02
5.910000000000000000e+02 8.010845250862062006e-01 1.837740183959944706e-01 1.514145651780032450e-02
5.912500000000000000e+02 8.010592939519987077e-01 1.838165608833211007e-01 1.512414516468069819e-02
5.915000000000000000e+02 8.010393678274647655e-01 1.838207775591138571e-01 1.513985461342114494e-02
5.917500000000000000e+02 8.010274797902576793e-01 1.837871273160960328e-01 1.518539289364668338e-02
5.920000000000000000e+02 8.010271778025324085e-01 1.837166558649181436e-01 1.525616633254985033e-02
5.922500000000000000e+02 8.010423778563267039e-01 1.836111198285817758e-01 1.534650231509162611e-02
5.925000000000000000e+02 8.010765845348605252e-01 1.834735537369630576e-01 1.544986172817721520e-02
5.927500000000000000e+02 8.011322100507453081e-01 1.833083969512452338e-01 1.555939299800956216e-02
5.930000000000000000e+02 8.012102929970745802e-01 1.831214223575599598e-01 1.566828464536503679e-02
5.932500000000000000e+02 8.013106749841356624e-01 1.829190729594981080e-01 1.577025205636666677e-02
5.935000000000000000e+02 8.014322549682841856e-01 1.827079194473397450e-01 1.585982558437673551e-02
5.937500000000000000e+02 8.015730276731540815e-01 1.824943510508027222e-01 1.593262127604329684e-02
5.940000000000000000e+02 8.017299602331608988e-01 1.822844691277849816e-01 1.598557063905497316e-02
5.942500000000000000e+02 8.018990446309182119e-01 1.820839466144967278e-01 1.601700875458506729e-02
5.945000000000000000e+02 8.020758517374916297e-01 1.818973493295666100e-01 1.602679893294239530e-02
5.947500000000000000e+02 8.022564280717375818e-01 1.817274139881456807e-01 1.601615794011758756e-02
5.950000000000000000e+02 8.024380733700144930e-01 1.815744796466656763e-01 1.598744698332003542e-02
5.952500000000000000e+02 8.026195930699562275e-01 1.814367012474033536e-01 1.594370568263974580e-02
5.955000000000000000e+02 8.028010095907200938e-01 1.813107752989199517e-01 1.588821511035978101e-02
5.957500000000000000e+02 8.029831700571313791e-01 1.811927099586785883e-01 1.582411998419020610e-02
5.960000000000000000e+02 8.031675216428820763e-01 1.810784074996361626e-01 1.575407085748152178e-02
5.962500000000000000e+02 8.033561081233269174e-01 1.809638852644376295e-01 1.568000661223574108e-02
5.965000000000000000e+02 8.035513611572211445e-01 1.808458626357289378e-01 1.560277620705016050e-02
5.967500000000000000e+02 8.037555493683823382e-01 1.807223988800817360e-01 1.552205175153676710e-02
5.970000000000000000e+02 8.039700193589972566e-01 1.805937560868956515e-01 1.543622455410687856e-02
5.972500000000000000e+02 8.041946966593340740e-01 1.804625046037429681e-01 1.534279873692280353e-02
5.975000000000000000e+02 8.044281904192878141e-01 1.803330185557284471e-01 1.523879102498434945e-02
5.977500000000000000e+02 8.046682204308899244e-01 1.802104841644396049e-01 1.512129540467063021e-02
5.980000000000000000e+02 8.049121158328825798e-01 1.800998852432150188e-01 1.498799892390260784e-02
5.982500000000000000e+02 8.051568957287789097e-01 1.800056220183169076e-01 1.483748225290311418e-02
5.985000000000000000e+02 8.053992653997166240e-01 1.799309950231495481e-01 1.466973957713385568e-02
5.987500000000000000e+02 8.056356683236960414e-01 1.798780983592535854e-01 1.448623331705027259e-02
5.990000000000000000e+02 8.058626586184022278e-01 1.798471339774226629e-01 1.429020740417560539e-02
5.992500000000000000e+02 8.060773643992513726e-01 1.798363082115720102e-01 1.408632738917696067e-02
5.995000000000000000e+02 8.062776533846487403e-01 1.798419613755240509e-01 1.388038523982701271e-02
5.997500000000000000e+02 8.064620106516016129e-01 1.798593720021825493e-01 1.367861734621661149e-02
6.000000000000000000e+02 8.066291627579859069e-01 1.798837859091103886e-01 1.348705133290388318e-02


==> benzene-5d-diabatic-populations-diabatic-init.dat <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.999999999999901190e-01
2.500000000000000000e-01 7.934212692291150712e-07 1.700560718331864309e-03 9.982986458603892999e-01
5.000000000000000000e-01 1.109691082887211984e-05 6.684911910039312982e-03 9.933039911791213816e-01
7.500000000000000000e-01 4.483062857868781443e-05 1.462560170645161618e-02 9.853295676649602708e-01
1.000000000000000000e+00 1.030975833399680648e-04 2.504285380409048550e-02 9.748540486125609750e-01
1.250000000000000000e+00 1.672188553084987873e-04 3.736322190165133894e-02 9.624695592430312363e-01
1.500000000000000000e+00 2.124474586567293979e-04 5.095983051755680754e-02 9.488277220237777421e-01
1.750000000000000000e+00 2.297442528772340601e-04 6.518224540899884845e-02 9.345880103381142279e-01
2.000000000000000000e+00 2.343446373019223263e-04 7.939688490376492491e-02 9.203687704589249563e-01
2.250000000000000000e+00 2.525640317525170006e-04 9.304524333463218277e-02 9.067021926336069626e-01
2.500000000000000000e+00 2.991000757393081147e-04 1.057026335217678137e-01 8.939982664024843650e-01
2.750000000000000000e+00 3.653858178900545916e-04 1.171102617471308782e-01 8.825243524349705160e-01
3.000000000000000000e+00 4.282945197141028787e-04 1.271679791428287909e-01 8.724037263374487816e-01
3.250000000000000000e+00 4.698228471742135954e-04 1.358993454774553300e-01 8.636308316753615877e-01
3.500000000000000000e+00 4.900520411390079344e-04 1.434132722336629029e-01 8.560966757251892156e-01
3.750000000000000000e+00 5.038649315820631445e-04 1.498785424798282362e-01 8.496175925885806057e-01
4.000000000000000000e+00 5.269483934815757291e-04 1.555098835653696832e-01 8.439631680411401327e-01
4.250000000000000000e+00 5.643823211459326463e-04 1.605538600069962851e-01 8.388817576718488045e-01
4.500000000000000000e+00 6.102920252738819632e-04 1.652667074084920307e-01 8.341230005662241265e-01
4.750000000000000000e+00 6.562056238461147235e-04 1.698874437785423686e-01 8.294563505976009221e-01
5.000000000000000000e+00 6.992813185769280234e-04 1.746163954289721154e-01 8.246843232524387890e-01
5.250000000000000000e+00 7.438613687790992298e-04 1.796063960936178372e-01 8.196497425375883772e-01
5.500000000000000000e+00 7.968828580409050965e-04 1.849656126582448212e-01 8.142375044836991371e-01
5.750000000000000000e+00 8.625040201261402776e-04 1.907650901262788190e-01 8.083724058535779466e-01
6.000000000000000000e+00 9.405036020401216171e-04 1.970446279954193303e-01 8.020148684025230068e-01
6.250000000000000000e+00 1.028709343582052396e-03 2.038153299194582213e-01 7.951559607369425020e-01
6.500000000000000000e+00 1.126367015179601362e-03 2.110611162305791599e-01 7.878125167542231466e-01
6.750000000000000000e+00 1.235458453598472410e-03 2.187418263163212750e-01 7.800227152300611699e-01
7.000000000000000000e+00 1.359488540430071630e-03 2.267981860538403616e-01 7.718423254057120708e-01
7.250000000000000000e+00 1.501459058040331782e-03 2.351567759210676789e-01 7.633417650208731420e-01
7.500000000000000000e+00 1.662921977245825859e-03 2.437330509891226238e-01 7.546040270336136224e-01
7.750000000000000000e+00 1.844583057495648550e-03 2.524320531369775855e-01 7.457233638055097424e-01
8.000000000000000000e+00 2.047520259453850053e-03 2.611480291823753408e-01 7.368044505581536896e-01
8.250000000000000000e+00 2.273833611793293387e-03 2.697645111513375937e-01 7.279616552368525229e-01
8.500000000000000000e+00 2.526329100681791798e-03 2.781556248259199893e-01 7.193180460733816783e-01
8.750000000000000000e+00 2.807729152875901735e-03 2.861884323696961552e-01 7.110038384774111098e-01
9.000000000000000000e+00 3.120145781488743459e-03 2.937257788587321339e-01 7.031540753597633753e-01
9.250000000000000000e+00 3.465134249861084870e-03 3.006294429706252713e-01 6.959054227794979619e-01
9.500000000000000000e+00 3.844087789117324374e-03 3.067638665247942598e-01 6.893920456860729296e-01
9.750000000000000000e+00 4.258524585332811377e-03 3.120008583396458590e-01 6.837406170750073287e-01
1.000000000000000000e+01 4.710028511681219748e-03 3.162253575961493368e-01 6.790646138921550001e-01
1.025000000000000000e+01 5.199951691617129418e-03 3.193418895522623369e-01 6.754581587561065970e-01
1.050000000000000000e+01 5.729157002839496346e-03 3.212810780795185006e-01 6.729897649176281860e-01
1.075000000000000000e+01 6.297984951420520019e-03 3.220055957140565139e-01 6.716964193345096312e-01
1.100000000000000000e+01 6.906415729177781473e-03 3.215150987977473673e-01 6.715784854730623143e-01
1.125000000000000000e+01 7.554261577523483512e-03 3.198498213786931110e-01 6.725959170437708634e-01
1.150000000000000000e+01 8.241250198104540028e-03 3.170925081383368926e-01 6.746662416635460513e-01
1.175000000000000000e+01 8.966983277975066127e-03 3.133683205860752219e-01 6.776646961359371613e-01
1.200000000000000000e+01 9.730853998943050920e-03 3.088423735565203887e-01 6.814267724445248753e-01
1.225000000000000000e+01 1.053201295880337902e-02 3.037147163449576692e-01 6.857532706962281566e-01
1.250000000000000000e+01 1.136940289836690238e-02 2.982128337732283807e-01 6.904177633283931081e-01
1.275000000000000000e+01 1.224181015071390717e-02 2.925820195120578115e-01 6.951761703372170143e-01
1.300000000000000000e+01 1.314786102683359117e-02 2.870741913230516751e-01 6.997779476501030382e-01
1.325000000000000000e+01 1.408592834472860780e-02 2.819358511846072890e-01 7.039782204706537261e-01
1.350000000000000000e+01 1.505396931570584379e-02 2.773959608658150833e-01 7.075500698184680193e-01
1.375000000000000000e+01 1.604934933725729942e-02 2.736545306765460484e-01 7.102961199861858033e-01
1.400000000000000000e+01 1.706870146275208874e-02 2.708727099587044940e-01 7.120585885785319924e-01
1.425000000000000000e+01 1.810784289551089360e-02 2.691651040321526578e-01 7.127270530723255337e-01
1.450000000000000000e+01 1.916174409578170340e-02 2.685949028464389432e-01 7.122433530577684246e-01
1.475000000000000000e+01 2.022453974162864362e-02 2.691721897685890319e-01 7.106032704897707886e-01
1.500000000000000000e+01 2.128958182788218134e-02 2.708555297196512113e-01 7.078548884524550333e-01
1.525000000000000000e+01 2.234954880399859373e-02 2.735566565352793855e-01 7.040937946607109810e-01
1.550000000000000000e+01 2.339662649400144068e-02 2.771478320760422109e-01 6.994555414299441498e-01
1.575000000000000000e+01 2.442276274399753783e-02 2.814712622975006351e-01 6.941059749584892469e-01
1.600000000000000000e+01 2.541997596055847047e-02 2.863498384115160666e-01 6.882301856279140484e-01
1.625000000000000000e+01 2.638068052320969442e-02 2.915984219809548139e-01 6.820208974958231751e-01
1.650000000000000000e+01 2.729798845930360429e-02 2.970349044077408296e-01 6.756671071329433120e-01
1.675000000000000000e+01 2.816595718255535813e-02 3.024903378093056205e-01 6.693437050081265660e-01
1.700000000000000000e+01 2.897977026604793907e-02 3.078175506122742822e-01 6.632026791216647510e-01
1.725000000000000000e+01 2.973585249870695085e-02 3.128978192507598233e-01 6.573663282505206595e-01
1.750000000000000000e+01 3.043192586832618035e-02 3.176453522877895619e-01 6.519227218438720106e-01
1.775000000000000000e+01 3.106701050745242637e-02 3.220095331842030006e-01 6.469234563083319234e-01
1.800000000000000000e+01 3.164137040028262154e-02 3.259750384279955226e-01 6.423835911717088454e-01
1.825000000000000000e+01 3.215640459969539011e-02 3.295600794480552098e-01 6.382835159522353141e-01
1.850000000000000000e+01 3.261449278672701180e-02 3.328131016686208810e-01 6.345724055446384515e-01
1.875000000000000000e+01 3.301881452352838781e-02 3.358083165859859776e-01 6.311728688904705287e-01
1.900000000000000000e+01 3.337316659307967837e-02 3.386404542217130720e-01 6.279863791851925114e-01
1.925000000000000000e+01 3.368179756026606908e-02 3.414191136804202165e-01 6.248990887592988930e-01
1.950000000000000000e+01 3.394926562811524662e-02 3.442630619661308788e-01 6.217876724057382898e-01
1.975000000000000000e+01 3.418031333023675150e-02 3.472947835762230095e-01 6.185249030935240366e-01
2.000000000000000000e+01 3.437974851012162714e-02 3.506355151971737305e-01 6.149847362926876837e-01
2.025000000000000000e+01 3.455232692903353886e-02 3.544009183329540624e-01 6.110467547379958564e-01
2.050000000000000000e+01 3.470264203948886933e-02 3.586974629229345846e-01 6.065998950375588450e-01
2.075000000000000000e+01 3.483503383305742995e-02 3.636195332939407554e-01 6.015454328729833433e-01
2.100000000000000000e+01 3.495352689698965482e-02 3.692472337273757788e-01 5.957992393756158522e-01
2.125000000000000000e+01 3.506180001687439485e-02 3.756448633373671853e-01 5.892933366457385747e-01
2.150000000000000000e+01 3.516318162516235413e-02 3.828600392463314961e-01 5.819767791284851111e-01
2.175000000000000000e+01 3.526066133744407138e-02 3.909234610411621014e-01 5.738158776213726497e-01
2.200000000000000000e+01 3.535690784055697811e-02 3.998493175532112920e-01 5.647937746062096087e-01
2.225000000000000000e+01 3.545428574136909317e-02 4.096363296989219416e-01 5.549093845596864139e-01
2.250000000000000000e+01 3.555486858224499863e-02 4.202693910295177138e-01 5.441757403882145905e-01
2.275000000000000000e+01 3.566045303195868044e-02 4.317217053818687145e-01 5.326178415861497761e-01
2.300000000000000000e+01 3.577258738413194999e-02 4.439572362620637369e-01 5.202701763537811441e-01
2.325000000000000000e+01 3.589262755652204706e-02 4.569332001705345148e-01 5.071741722729188329e-01
2.350000000000000000e+01 3.602181945603109142e-02 4.706022877668650795e-01 4.933758927770788838e-01
2.375000000000000000e+01 3.616138455752465619e-02 4.849143017652571275e-01 4.789243136771928477e-01
2.400000000000000000e+01 3.631257545875407611e-02 4.998169551478710559e-01 4.638704693933486389e-01
2.425000000000000000e+01 3.647668541126743158e-02 5.152556623077392262e-01 4.482676522809664332e-01
2.450000000000000000e+01 3.665503189348093271e-02 5.311722725545791057e-01 4.321726955519127333e-01
2.475000000000000000e+01 3.684895803106905815e-02 5.475028470424930793e-01 4.156481949264101972e-01
2.500000000000000000e+01 3.705988088109000295e-02 5.641747658595175352e-01 3.987653532593645189e-01
2.525000000000000000e+01 3.728937061111065737e-02 5.811036373859841397e-01 3.816069920028770657e-01
2.550000000000000000e+01 3.753921062751269799e-02 5.981906023197912647e-01 3.642701870526675600e-01
2.575000000000000000e+01 3.781140174425687284e-02 6.153206251917193725e-01 3.468679730639949166e-01
2.600000000000000000e+01 3.810812511812930459e-02 6.323622461624216484e-01 3.295296287194213192e-01
2.625000000000000000e+01 3.843171924755765106e-02 6.491690815226641709e-01 3.123991992297500131e-01
2.650000000000000000e+01 3.878471352874539313e-02 6.655831777426304274e-01 2.956321087285955773e-01
2.675000000000000000e+01 3.916990533967736055e-02 6.814401623064892943e-01 2.793899323538046042e-01
2.700000000000000000e+01 3.959042428778556527e-02 6.965759688890277301e-01 2.638336068231570963e-01
2.725000000000000000e+01 4.004973810387309208e-02 7.108347206966789678e-01 2.491155411994172009e-01
2.750000000000000000e+01 4.055160532182081057e-02 7.240771567727570801e-01 2.353712379053907733e-01
2.775000000000000000e+01 4.110001829006862395e-02 7.361888396277049829e-01 2.227111420821961119e-01
2.800000000000000000e+01 4.169917340561416635e-02 7.470873304395334591e-01 2.112134961548209344e-01
2.825000000000000000e+01 4.235346854631806546e-02 7.567275588038709921e-01 2.009189726497791206e-01
2.850000000000000000e+01 4.306749657208493870e-02 7.651047273396016646e-01 1.918277760882826644e-01
2.875000000000000000e+01 4.384599758188673091e-02 7.722542715848628170e-01 1.838997308332208647e-01
2.900000000000000000e+01 4.469374983373472499e-02 7.782486457961302895e-01 1.770576043701039826e-01
2.925000000000000000e+01 4.561541440894725102e-02 7.831910119580876017e-01 1.711935736329349145e-01
2.950000000000000000e+01 4.661538813977078588e-02 7.872062466182683238e-01 1.661783652419307478e-01
2.975000000000000000e+01 4.769772637962115674e-02 7.904300359863855041e-01 1.618722376339624680e-01
3.000000000000000000e+01 4.886614000314473683e-02 7.929971885336433157e-01 1.581366714631825821e-01
3.025000000000000000e+01 5.012398509539196800e-02 7.950305714502452492e-01 1.548454434543322655e-01
3.050000000000000000e+01 5.147415199592873802e-02 7.966321121097893476e-01 1.518937358942520910e-01
3.075000000000000000e+01 5.291887744345535882e-02 7.978769915230143894e-01 1.492041310334994986e-01
3.100000000000000000e+01 5.445964527391068677e-02 7.988115926176613257e-01 1.467287621083987470e-01
3.125000000000000000e+01 5.609731976368122208e-02 7.994552114665218756e-01 1.444474687697657467e-01
3.150000000000000000e+01 5.783243592801164124e-02 7.998051564621431186e-01 1.423624076098155833e-01
3.175000000000000000e+01 5.966538033816039949e-02 7.998445389910721071e-01 1.404900806707379268e-01
3.200000000000000000e+01 6.159629860233335752e-02 7.995515986265864239e-01 1.388521027710508116e-01
3.225000000000000000e+01 6.362490695864711499e-02 7.989088879043184654e-01 1.374662051370052485e-01
3.250000000000000000e+01 6.575056915576193983e-02 7.979104978760456213e-01 1.363389329681644613e-01
3.275000000000000000e+01 6.797273141054727130e-02 7.965660714896320993e-01 1.354611970997914860e-01
3.300000000000000000e+01 7.029132383205771717e-02 7.949013757071792252e-01 1.348073004607334702e-01
3.325000000000000000e+01 7.270662589960956435e-02 7.929559771918592848e-01 1.343373969085021602e-01
3.350000000000000000e+01 7.521860134176991397e-02 7.907786700095829069e-01 1.340027286486189795e-01
3.375000000000000000e+01 7.782632565569883032e-02 7.884211188473670973e-01 1.337525554969047070e-01
3.400000000000000000e+01 8.052808734348926301e-02 7.859304528264856593e-01 1.335414598299946576e-01
3.425000000000000000e+01 8.332195381706622439e-02 7.833423818937230720e-01 1.333356642891790900e-01
3.450000000000000000e+01 8.620590908058330115e-02 7.806769384433348558e-01 1.331171524760504932e-01
3.475000000000000000e+01 8.917698999295797790e-02 7.779382256617612956e-01 1.328847843452508892e-01
3.500000000000000000e+01 9.222998115051436741e-02 7.751177930820980500e-01 1.326522257673576621e-01
3.525000000000000000e+01 9.535692825502981029e-02 7.721998639617778659e-01 1.324432077831616539e-01
3.550000000000000000e+01 9.854804841634844104e-02 7.691667780980551150e-01 1.322851734855657602e-01
3.575000000000000000e+01 1.017931208646452174e-01 7.660042581071520029e-01 1.322026210281726510e-01
3.600000000000000000e+01 1.050817766540625420e-01 7.627068035697820436e-01 1.322114197761252163e-01
3.625000000000000000e+01 1.084021883036671574e-01 7.592826690284322222e-01 1.323151426678712272e-01
3.650000000000000000e+01 1.117394935042975435e-01 7.557564422713307639e-01 1.325040642243423827e-01
3.675000000000000000e+01 1.150758701197543421e-01 7.521671982417970082e-01 1.327569316384199505e-01
3.700000000000000000e+01 1.183926846959080931e-01 7.485623089596638025e-01 1.330450063444007514e-01
3.725000000000000000e+01 1.216729720999272929e-01 7.449896420062196434e-01 1.333373858938256551e-01
3.750000000000000000e+01 1.249019601970324245e-01 7.414915970992650429e-01 1.336064427036765534e-01
3.775000000000000000e+01 1.280651657923112807e-01 7.381024418728635572e-01 1.338323923347991828e-01
3.800000000000000000e+01 1.311460361787990525e-01 7.348475858820181505e-01 1.340063779391577614e-01
3.825000000000000000e+01 1.341257070811165686e-01 7.317424631881837005e-01 1.341318297306749452e-01
3.850000000000000000e+01 1.369855006331009428e-01 7.287903611569588325e-01 1.342241382099163272e-01
3.875000000000000000e+01 1.397101590835070906e-01 7.259809406527973907e-01 1.343089002636710383e-01
3.900000000000000000e+01 1.422890717542159567e-01 7.232917319585960847e-01 1.344191962871649770e-01
3.925000000000000000e+01 1.447146252546225031e-01 7.206928900763285295e-01 1.345924846690261800e-01
3.950000000000000000e+01 1.469794767424296156e-01 7.181528583461260773e-01 1.348676649114229353e-01
3.975000000000000000e+01 1.490754839074583393e-01 7.156418662226071703e-01 1.352826498699133406e-01
4.000000000000000000e+01 1.509954128845918397e-01 7.131320679266723861e-01 1.358725191887145134e-01
4.025000000000000000e+01 1.527359833560061886e-01 7.105958551108422228e-01 1.366681615331311050e-01
4.050000000000000000e+01 1.542996799613985948e-01 7.080049996263028111e-01 1.376953204122783325e-01
4.075000000000000000e+01 1.556939774132038434e-01 7.053319614630252365e-01 1.389740611237522128e-01
4.100000000000000000e+01 1.569289134665966812e-01 7.025523515291851595e-01 1.405187350042002292e-01
4.125000000000000000e+01 1.580151658813314097e-01 6.996463786514640626e-01 1.423384554671874302e-01
4.150000000000000000e+01 1.589639711152279755e-01 6.965980667609990018e-01 1.444379621237559808e-01
4.175000000000000000e+01 1.597883234386161533e-01 6.933930308708887713e-01 1.468186456904783110e-01
4.200000000000000000e+01 1.605037491187336907e-01 6.900167376614123604e-01 1.494795132198374343e-01
4.225000000000000000e+01 1.611275116991295331e-01 6.864545163127083738e-01 1.524179719881462725e-01
4.250000000000000000e+01 1.616766574366603204e-01 6.826929263749856869e-01 1.556304161883394488e-01
4.275000000000000000e+01 1.621663113820985269e-01 6.787210466536955922e-01 1.591126419641913370e-01
4.300000000000000000e+01 1.626092342311044603e-01 6.745306720551585977e-01 1.628600937137220372e-01
4.325000000000000000e+01 1.630164093307283624e-01 6.701156716980192218e-01 1.668679189712389821e-01
4.350000000000000000e+01 1.633976320786623693e-01 6.654715305626146549e-01 1.711308373587102638e-01
4.375000000000000000e+01 1.637614187644260422e-01 6.605956737627663999e-01 1.756429074727947626e-01
4.400000000000000000e+01 1.641145341994567630e-01 6.554881227885437367e-01 1.803973430119873433e-01
4.425000000000000000e+01 1.644619567651881553e-01 6.501515194310992785e-01 1.853865238037011309e-01
4.450000000000000000e+01 1.648076072661027180e-01 6.445901308729856671e-01 1.906022618609003461e-01
4.475000000000000000e+01 1.651552121436375142e-01 6.388085164704562224e-01 1.960362713858952166e-01
4.500000000000000000e+01 1.655083351483968845e-01 6.328109417585947583e-01 2.016807230929978934e-01
4.525000000000000000e+01 1.658693968758797599e-01 6.266018378776356812e-01 2.075287652464742338e-01
4.550000000000000000e+01 1.662387257165181542e-01 6.201863349934999547e-01 2.135749392899713717e-01
4.575000000000000000e+01 1.666150251931490245e-01 6.135695163608674285e-01 2.198154584459726391e-01
4.600000000000000000e+01 1.669974582038714905e-01 6.067542117074016250e-01 2.262483300887175863e-01
4.625000000000000000e+01 1.673877518828334188e-01 5.997389436206069790e-01 2.328733044965500820e-01
4.650000000000000000e+01 1.677901766208375056e-01 5.925181697817616389e-01 2.396916535973914186e-01
4.675000000000000000e+01 1.682089132975162493e-01 5.850852607942718109e-01 2.467058259082027249e-01
4.700000000000000000e+01 1.686449251533508331e-01 5.774360190198453147e-01 2.539190558267953035e-01
4.725000000000000000e+01 1.690953576229686228e-01 5.695696470169404613e-01 2.613349953600827558e-01
4.750000000000000000e+01 1.695563686924151658e-01 5.614862389723678238e-01 2.689573923352083229e-01
4.775000000000000000e+01 1.700269140759242958e-01 5.531832829255720618e-01 2.767898029984960373e-01
4.800000000000000000e+01 1.705098303024025208e-01 5.446548436332531162e-01 2.848353260643368134e-01
4.825000000000000000e+01 1.710090846941243470e-01 5.358945566941984984e-01 2.930963586116696051e-01
4.850000000000000000e+01 1.715259049441480443e-01 5.268997360199666469e-01 3.015743590358775372e-01
4.875000000000000000e+01 1.720576446381333890e-01 5.176728004295925167e-01 3.102695549322663782e-01
4.900000000000000000e+01 1.726003931752048970e-01 5.082191006142784406e-01 3.191805062105090851e-01
4.925000000000000000e+01 1.731525024130868839e-01 4.985440236315088480e-01 3.283034739553968850e-01
4.950000000000000000e+01 1.737154586931125289e-01 4.886529117715128212e-01 3.376316295353668506e-01
4.975000000000000000e+01 1.742915396928457761e-01 4.785542753166497354e-01 3.471541849904984378e-01
5.000000000000000000e+01 1.748810502936835043e-01 4.682634597090237771e-01 3.568554899972858352e-01
5.025000000000000000e+01 1.754820520743021195e-01 4.578038721307923220e-01 3.667140757949000074e-01
5.050000000000000000e+01 1.760925585700145735e-01 4.472058139410757249e-01 3.767016274889027905e-01
5.075000000000000000e+01 1.767126073095629801e-01 4.365054383927592929e-01 3.867819542976705938e-01
5.100000000000000000e+01 1.773441124019375648e-01 4.257457719371120497e-01 3.969101156609437520e-01
5.125000000000000000e+01 1.779890351681750749e-01 4.149791112148520922e-01 4.070318536169668100e-01
5.150000000000000000e+01 1.786480957326948005e-01 4.042685129067336014e-01 4.170833913605650478e-01
5.175000000000000000e+01 1.793213265150780111e-01 3.936870766950171241e-01 4.269915967898977316e-01
5.200000000000000000e+01 1.800095961559611824e-01 3.833158472313573650e-01 4.366745566126738476e-01
5.225000000000000000e+01 1.807152999753600386e-01 3.732419935557593771e-01 4.460427064688738952e-01
5.250000000000000000e+01 1.814415280525918384e-01 3.635577867612769243e-01 4.550006851861241874e-01
5.275000000000000000e+01 1.821907130200952074e-01 3.543593165533929223e-01 4.634499704265048758e-01
5.300000000000000000e+01 1.829641721651246999e-01 3.457436374965139336e-01 4.712921903383537336e-01
5.325000000000000000e+01 1.837628391347579104e-01 3.378042471434970495e-01 4.784329137217380179e-01
5.350000000000000000e+01 1.845881865993917459e-01 3.306260910298924327e-01 4.847857223707084384e-01
5.375000000000000000e+01 1.854422174493105535e-01 3.242814108211832247e-01 4.902763717294988388e-01
5.400000000000000000e+01 1.863264410045961383e-01 3.188267922965447587e-01 4.948467666988519698e-01
5.425000000000000000e+01 1.872407943170135702e-01 3.143008525699670930e-01 4.984583531130112322e-01
5.450000000000000000e+01 1.881834848060174314e-01 3.107220444502921675e-01 5.010944707436825185e-01
5.475000000000000000e+01 1.891517875770968582e-01 3.080869075977015203e-01 5.027613048251940997e-01
5.500000000000000000e+01 1.901429193412673135e-01 3.063698102538784385e-01 5.034872704048458658e-01
5.525000000000000000e+01 1.911541201556463399e-01 3.055250094150263052e-01 5.033208704293190561e-01
5.550000000000000000e+01 1.921819404802287690e-01 3.054908323221336985e-01 5.023272271976284564e-01
5.575000000000000000e+01 1.932215453858539822e-01 3.061948482778186764e-01 5.005836063363183763e-01
5.600000000000000000e+01 1.942667983807785659e-01 3.075588429965478432e-01 4.981743586226646814e-01
5.625000000000000000e+01 1.953110884143871018e-01 3.095031171905148759e-01 4.951857943950889185e-01
5.650000000000000000e+01 1.963481981667448695e-01 3.119502565219738344e-01 4.917015453112723589e-01
5.675000000000000000e+01 1.973726436221927560e-01 3.148284360292506467e-01 4.877989203485468828e-01
5.700000000000000000e+01 1.983795740339009128e-01 3.180738225889287452e-01 4.835466033771600447e-01
5.725000000000000000e+01 1.993646869416714762e-01 3.216315312467158405e-01 4.790037818116026358e-01
5.750000000000000000e+01 2.003243225754273160e-01 3.254551686187004966e-01 4.742205088058609741e-01
5.775000000000000000e+01 2.012554488303953115e-01 3.295056632681311326e-01 4.692388879014623981e-01
5.800000000000000000e+01 2.021552987719208716e-01 3.337501034267634781e-01 4.640945978013043538e-01
5.825000000000000000e+01 2.030209504789565189e-01 3.381607162880818640e-01 4.588183332329497377e-01
5.850000000000000000e+01 2.038494631515917754e-01 3.427136723640756277e-01 4.534368644843206342e-01
5.875000000000000000e+01 2.046388178589964579e-01 3.473876038852573567e-01 4.479735782557340285e-01
5.900000000000000000e+01 2.053891384607918202e-01 3.521623004348938824e-01 4.424485611043020850e-01
5.925000000000000000e+01 2.061032033745479886e-01 3.570182969519819505e-01 4.368784996734570436e-01
5.950000000000000000e+01 2.067855283195996208e-01 3.619376735641665066e-01 4.312767981162216602e-01
5.975000000000000000e+01 2.074401618474294440e-01 3.669055929604138067e-01 4.256542451921438430e-01
6.000000000000000000e+01 2.080683150154949701e-01 3.719113719717653255e-01 4.200203130127265205e-01
6.025000000000000000e+01 2.086674817895090850e-01 3.769476337381215125e-01 4.143848844723557745e-01
6.050000000000000000e+01 2.092332524327210896e-01 3.820067156677690035e-01 4.087600318994959459e-01
6.075000000000000000e+01 2.097633889713825806e-01 3.870752033139760462e-01 4.031614077146274955e-01
6.100000000000000000e+01 2.102616735070108045e-01 3.921295629822524886e-01 3.976087635107226070e-01
6.125000000000000000e+01 2.107382596319947732e-01 3.971366619279943500e-01 3.921250784399959999e-01
6.150000000000000000e+01 2.112051329417636292e-01 4.020609660986819156e-01 3.867339009595395782e-01
6.175000000000000000e+01 2.116691176303679145e-01 4.068759645827446092e-01 3.814549177868725161e-01
6.200000000000000000e+01 2.121276490051270669e-01 4.115740150053203150e-01 3.762983359895363256e-01
6.225000000000000000e+01 2.125712853999803809e-01 4.161696460963379973e-01 3.712590685036660787e-01
6.250000000000000000e+01 2.129918344327329516e-01 4.206964184432290810e-01 3.663117471240210365e-01
6.275000000000000000e+01 2.133900094135187664e-01 4.252025880762050902e-01 3.614074025102590459e-01
6.300000000000000000e+01 2.137763258156265556e-01 4.297511173794988371e-01 3.564725568048568993e-01
6.325000000000000000e+01 2.141642760251010746e-01 4.344242126741423848e-01 3.514115113007394431e-01
6.350000000000000000e+01 2.145613403937665919e-01 4.393262240825776543e-01 3.461124355236385175e-01
6.375000000000000000e+01 2.149652691986120578e-01 4.445775830791034444e-01 3.404571477222672060e-01
6.400000000000000000e+01 2.153684273732785204e-01 4.502981797686377297e-01 3.343333928580656256e-01
6.425000000000000000e+01 2.157659377105644039e-01 4.565864430737129331e-01 3.276476192157047329e-01
6.450000000000000000e+01 2.161603306981990935e-01 4.635034027956813074e-01 3.203362665061006420e-01
6.475000000000000000e+01 2.165591064051087811e-01 4.710666016402489942e-01 3.123742919546242947e-01
6.500000000000000000e+01 2.169683334557151455e-01 4.792512673022866210e-01 3.037803992419804144e-01
6.525000000000000000e+01 2.173886347003366193e-01 4.879927337066485293e-01 2.946186315929973931e-01
6.550000000000000000e+01 2.178167802278385690e-01 4.971874467259373986e-01 2.849957730462060468e-01
6.575000000000000000e+01 2.182502417911504622e-01 5.066956904255190963e-01 2.750540677833117620e-01
6.600000000000000000e+01 2.186896302740427012e-01 5.163507524666411941e-01 2.649596172592978416e-01
6.625000000000000000e+01 2.191370616650030190e-01 5.259748239186767815e-01 2.548881144163016588e-01
6.650000000000000000e+01 2.195931747454879235e-01 5.353964595136807558e-01 2.450103657408139735e-01
6.675000000000000000e+01 2.200564348351086441e-01 5.444638674873812922e-01 2.354796976774928274e-01
6.700000000000000000e+01 2.205249911958236941e-01 5.530527790708286151e-01 2.264222297333300382e-01
6.725000000000000000e+01 2.209982428034731328e-01 5.610715941784021332e-01 2.179301630181086913e-01
6.750000000000000000e+01 2.214761687091346687e-01 5.684655744036825054e-01 2.100582568871673106e-01
6.775000000000000000e+01 2.219578051997735946e-01 5.752181528685976764e-01 2.028240419316129084e-01
6.800000000000000000e+01 2.224414133944161431e-01 5.813464928513273344e-01 1.962120937542410903e-01
6.825000000000000000e+01 2.229263967559779736e-01 5.868919514852374286e-01 1.901816517587700817e-01
6.850000000000000000e+01 2.234143874451784695e-01 5.919097745632182495e-01 1.846758379915879877e-01
6.875000000000000000e+01 2.239078150199391160e-01 5.964615488830415924e-01 1.796306360970048588e-01
6.900000000000000000e+01 2.244075901980202570e-01 6.006098229460266058e-01 1.749825868559400366e-01
6.925000000000000000e+01 2.249128219554344943e-01 6.044122398697324705e-01 1.706749381748187688e-01
6.950000000000000000e+01 2.254229070651690980e-01 6.079150121976294452e-01 1.666620807371884116e-01
6.975000000000000000e+01 2.259391933555864873e-01 6.111490130165633250e-01 1.629117936278360879e-01
7.000000000000000000e+01 2.264638485628261977e-01 6.141312606234312632e-01 1.594048908137297715e-01
7.025000000000000000e+01 2.269970876586696051e-01 6.168703575914907811e-01 1.561325547498271238e-01
7.050000000000000000e+01 2.275360422396379978e-01 6.193715457104844724e-01 1.530924120498656782e-01
7.075000000000000000e+01 2.280765938060703435e-01 6.216388353505615250e-01 1.502845708433562522e-01
7.100000000000000000e+01 2.286159251911453472e-01 6.236757134151540427e-01 1.477083613936888695e-01
7.125000000000000000e+01 2.291527999775284097e-01 6.254872426850797140e-01 1.453599573373808296e-01
7.150000000000000000e+01 2.296854643916444449e-01 6.270836607291008225e-01 1.432308748792438524e-01
7.175000000000000000e+01 2.302099292523303864e-01 6.284825998227816513e-01 1.413074709248764993e-01
7.200000000000000000e+01 2.307207933629850105e-01 6.297076285182672262e-01 1.395715781187371052e-01
7.225000000000000000e+01 2.312136165925659237e-01 6.307842590210841482e-01 1.380021243863390756e-01
7.250000000000000000e+01 2.316860253304371953e-01 6.317367668788080870e-01 1.365772077907442816e-01
7.275000000000000000e+01 2.321363076651271617e-01 6.325877047020556088e-01 1.352759876328066269e-01
7.300000000000000000e+01 2.325612037597827586e-01 6.333587981927331079e-01 1.340799980474732811e-01
7.325000000000000000e+01 2.329554512261342580e-01 6.340707012916837471e-01 1.329738474821719474e-01
7.350000000000000000e+01 2.333135765352176705e-01 6.347409778799348867e-01 1.319454455848363406e-01
7.375000000000000000e+01 2.336319620406708264e-01 6.353821880023098334e-01 1.309858499570092372e-01
7.400000000000000000e+01 2.339091405976342353e-01 6.360021181187961448e-01 1.300887412835593504e-01
7.425000000000000000e+01 2.341444890505277598e-01 6.366059111094155565e-01 1.292495998400464141e-01
7.450000000000000000e+01 2.343373737934715817e-01 6.371977871649521230e-01 1.284648390415666364e-01
7.475000000000000000e+01 2.344882468255744257e-01 6.377804940720154248e-01 1.277312591024013511e-01
7.500000000000000000e+01 2.346009072491177239e-01 6.383530086614616073e-01 1.270460840894104826e-01
7.525000000000000000e+01 2.346837204351829576e-01 6.389086706070221666e-01 1.264076089577861051e-01
7.550000000000000000e+01 2.347485809007817670e-01 6.394351256450576670e-01 1.258162934541532663e-01
7.575000000000000000e+01 2.348086783123630450e-01 6.399152282237517975e-01 1.252760934638773860e-01
7.600000000000000000e+01 2.348771732531900747e-01 6.403269813857850323e-01 1.247958453610175933e-01
7.625000000000000000e+01 2.349676075840820555e-01 6.406418988967019779e-01 1.243904935192087780e-01
7.650000000000000000e+01 2.350947394774303700e-01 6.408233929216033964e-01 1.240818676009596555e-01
7.675000000000000000e+01 2.352738968944783626e-01 6.408274115828442863e-01 1.238986915226713142e-01
7.700000000000000000e+01 2.355185506599097034e-01 6.406058140991068850e-01 1.238756352409776662e-01
7.725000000000000000e+01 2.358378452461336594e-01 6.401106983299165165e-01 1.240514564239440509e-01
7.750000000000000000e+01 2.362360492244348353e-01 6.392974716064006024e-01 1.244664791691599270e-01
7.775000000000000000e+01 2.367140428629032622e-01 6.381262243114467214e-01 1.251597328256455754e-01
7.800000000000000000e+01 2.372710308871595619e-01 6.365629061752284823e-01 1.261660629376074871e-01
7.825000000000000000e+01 2.379046955935162355e-01 6.345817902863546411e-01 1.275135141201255706e-01
7.850000000000000000e+01 2.386099044146916537e-01 6.321688054498517673e-01 1.292212901354523047e-01
7.875000000000000000e+01 2.393777965788794759e-01 6.293236445437684345e-01 1.312985588773492585e-01
7.900000000000000000e+01 2.401967960333314944e-01 6.260589625004548964e-01 1.337442414662109447e-01
7.925000000000000000e+01 2.410551637064101138e-01 6.223970917276021586e-01 1.365477445659861178e-01
7.950000000000000000e+01 2.419431441750179990e-01 6.183663981206677374e-01 1.396904577043124041e-01
7.975000000000000000e+01 2.428531573654801323e-01 6.139990458444353205e-01 1.431477967900831871e-01
8.000000000000000000e+01 2.437783757496208570e-01 6.093300267890999766e-01 1.468915974612775011e-01
8.025000000000000000e+01 2.447114816809793092e-01 6.043958449297660573e-01 1.508926733892534400e-01
8.050000000000000000e+01 2.456450190915427934e-01 5.992316581163712463e-01 1.551233227920853497e-01
8.075000000000000000e+01 2.465730190459872184e-01 5.938674529082464959e-01 1.595595280457650644e-01
8.100000000000000000e+01 2.474922589357554936e-01 5.883251331445067400e-01 1.641826079197378219e-01
8.125000000000000000e+01 2.484018617996376355e-01 5.826179703749896355e-01 1.689801678253718686e-01
8.150000000000000000e+01 2.493015235046134315e-01 5.767521656619754022e-01 1.739463108334107777e-01
8.175000000000000000e+01 2.501898957698912573e-01 5.707289420348271580e-01 1.790811621952819732e-01
8.200000000000000000e+01 2.510644170540689002e-01 5.645457875497857936e-01 1.843897953961451952e-01
8.225000000000000000e+01 2.519225005174999810e-01 5.581968493349271920e-01 1.898806501475734376e-01
8.250000000000000000e+01 2.527628157280780719e-01 5.516736364835463924e-01 1.955635477883743145e-01
8.275000000000000000e+01 2.535854778205974269e-01 5.449670584438044418e-01 2.014474637355981035e-01
8.300000000000000000e+01 2.543910893431837184e-01 5.380706190208597306e-01 2.075382916359563845e-01
8.325000000000000000e+01 2.551796417494434088e-01 5.309834794022716409e-01 2.138368788482855887e-01
8.350000000000000000e+01 2.559503310572618373e-01 5.237120836218703834e-01 2.203375853208677793e-01
8.375000000000000000e+01 2.567024387721975609e-01 5.162700413916283537e-01 2.270275198361740299e-01
8.400000000000000000e+01 2.574364731781024207e-01 5.086770419075228311e-01 2.338864849143740543e-01
8.425000000000000000e+01 2.581546022848582034e-01 5.009578312059446148e-01 2.408875665091969043e-01
8.450000000000000000e+01 2.588600906750993524e-01 4.931416547613014512e-01 2.479982545635983915e-01
8.475000000000000000e+01 2.595562897054198293e-01 4.852617579035297668e-01 2.551819523910502374e-01
8.500000000000000000e+01 2.602459914249697359e-01 4.773543131621900137e-01 2.623996954128403614e-01
8.525000000000000000e+01 2.609315043462704931e-01 4.694566439244987066e-01 2.696118517292309669e-01
8.550000000000000000e+01 2.616151447296342636e-01 4.616053020225603376e-01 2.767795532478054543e-01
8.575000000000000000e+01 2.622995602828157580e-01 4.538347942520553069e-01 2.838656454651295458e-01
8.600000000000000000e+01 2.629875748813153558e-01 4.461773749821935642e-01 2.908350501364908580e-01
8.625000000000000000e+01 2.636817127403766614e-01 4.386637186906608976e-01 2.976545685689633292e-01
8.650000000000000000e+01 2.643837840833815900e-01 4.313239535423794013e-01 3.042922623742403410e-01
8.675000000000000000e+01 2.650947808565803920e-01 4.241886121468461113e-01 3.107166069965735522e-01
8.700000000000000000e+01 2.658150740302620552e-01 4.172892970240270616e-01 3.168956289457109943e-01
8.725000000000000000e+01 2.665447750356875201e-01 4.106589965695706113e-01 3.227962283947419797e-01
8.750000000000000000e+01 2.672841201190001570e-01 4.043320215347431801e-01 3.283838583462563854e-01
8.775000000000000000e+01 2.680337339409953890e-01 3.983435946117829807e-01 3.336226714472216859e-01
8.800000000000000000e+01 2.687946242241240347e-01 3.927292193366958006e-01 3.384761564391808308e-01
8.825000000000000000e+01 2.695678923463280530e-01 3.875239178846393573e-01 3.429081897690327563e-01
8.850000000000000000e+01 2.703544116802535369e-01 3.827612334269847594e-01 3.468843548927623699e-01
8.875000000000000000e+01 2.711548479211374207e-01 3.784718001134977916e-01 3.503733519653659534e-01
8.900000000000000000e+01 2.719701326453948242e-01 3.746815334435514289e-01 3.533483339110531918e-01
8.925000000000000000e+01 2.728020159854769311e-01 3.714099355773257116e-01 3.557880484371978014e-01
8.950000000000000000e+01 2.736531338312120920e-01 3.686691429050603652e-01 3.576777232637273762e-01
8.975000000000000000e+01 2.745264074137669930e-01 3.664639055333567264e-01 3.590096870528763917e-01
9.000000000000000000e+01 2.754242186670791126e-01 3.647920272256226504e-01 3.597837541072982370e-01
9.025000000000000000e+01 2.763480243302033346e-01 3.636445706272863898e-01 3.600074050425101091e-01
9.050000000000000000e+01 2.772986309226454504e-01 3.630055962061226049e-01 3.596957728712326108e-01
9.075000000000000000e+01 2.782766980979368698e-01 3.628518849150825787e-01 3.588714169869806625e-01
9.100000000000000000e+01 2.792828491072552044e-01 3.631532904320854405e-01 3.575638604606596882e-01
9.125000000000000000e+01 2.803172340585371458e-01 3.638738836331288362e-01 3.558088823083343510e-01
9.150000000000000000e+01 2.813790077310083237e-01 3.649734138913044434e-01 3.536475783776868442e-01
9.175000000000000000e+01 2.824662998988949902e-01 3.664084815771989079e-01 3.511252185239062684e-01
9.200000000000000000e+01 2.835767588536757255e-01 3.681333000009034961e-01 3.482899411454206673e-01
9.225000000000000000e+01 2.847081828071555409e-01 3.701004669256073853e-01 3.451913502672380729e-01
9.250000000000000000e+01 2.858587019262844864e-01 3.722621975802722361e-01 3.418791004934442768e-01
9.275000000000000000e+01 2.870264602166895385e-01 3.745720024777876023e-01 3.384015373055235809e-01
9.300000000000000000e+01 2.882092351233634386e-01 3.769863683004380794e-01 3.348043965761983154e-01
9.325000000000000000e+01 2.894044500667672937e-01 3.794660473161481917e-01 3.311295026170845146e-01
9.350000000000000000e+01 2.906096428015132460e-01 3.819769573390672246e-01 3.274133998594193073e-01
9.375000000000000000e+01 2.918230775858908776e-01 3.844909988218219166e-01 3.236859235922873168e-01
9.400000000000000000e+01 2.930441383371712449e-01 3.869870485904100543e-01 3.199688130724190893e-01
9.425000000000000000e+01 2.942733552607414982e-01 3.894521079932219410e-01 3.162745367460366164e-01
9.450000000000000000e+01 2.955121879679136199e-01 3.918822965194613261e-01 3.126055155126251095e-01
9.475000000000000000e+01 2.967628500125594759e-01 3.942832342314955829e-01 3.089539157559442195e-01
9.500000000000000000e+01 2.980284067553939931e-01 3.966694357495150758e-01 3.053021574950910422e-01
9.525000000000000000e+01 2.993130783208018397e-01 3.990626838745247040e-01 3.016242378046725681e-01
9.550000000000000000e+01 3.006223256512478570e-01 4.014897864023940222e-01 2.978878879463587870e-01
9.575000000000000000e+01 3.019623010062346125e-01 4.039802355533911316e-01 2.940574634403747556e-01
9.600000000000000000e+01 3.033387848469694115e-01 4.065638802543825037e-01 2.900973348986475298e-01
9.625000000000000000e+01 3.047563502293535453e-01 4.092682066244339723e-01 2.859754431462119273e-01
9.650000000000000000e+01 3.062184539463632671e-01 4.121149100082025507e-01 2.816666360454351814e-01
9.675000000000000000e+01 3.077282992136757267e-01 4.151162791261454599e-01 2.771554216601789800e-01
9.700000000000000000e+01 3.092894867182520713e-01 4.182726784012608667e-01 2.724378348804867844e-01
9.725000000000000000e+01 3.109056428963263286e-01 4.215721567356958133e-01 2.675222003679780247e-01
9.750000000000000000e+01 3.125793299667312120e-01 4.249919939770405719e-01 2.624286760562281051e-01
9.775000000000000000e+01 3.143114268785609511e-01 4.285009926126037150e-01 2.571875805088352784e-01
9.800000000000000000e+01 3.161017820865401617e-01 4.320615795363336731e-01 2.518366383771252215e-01
9.825000000000000000e+01 3.179506049456795047e-01 4.356319909012558722e-01 2.464174041530644566e-01
9.850000000000000000e+01 3.198591843853214600e-01 4.391695867958315125e-01 2.409712288188472495e-01
9.875000000000000000e+01 3.218290887648541654e-01 4.426357058877499195e-01 2.355352053473963037e-01
9.900000000000000000e+01 3.238604765337680935e-01 4.460009726044315559e-01 2.301385508618008224e-01
9.925000000000000000e+01 3.259510454510631261e-01 4.492491125977133848e-01 2.247998419512236001e-01
9.950000000000000000e+01 3.280965545784281789e-01 4.523780120602470811e-01 2.195254333613252951e-01
9.975000000000000000e+01 3.302923655269189851e-01 4.553983236404297030e-01 2.143093108326517005e-01
1.000000000000000000e+02 3.325345039558227911e-01 4.583309164728943119e-01 2.091345795712828692e-01
1.002500000000000000e+02 3.348191919310564701e-01 4.612041038142447036e-01 2.039767042546994924e-01
1.005000000000000000e+02 3.371411644809124142e-01 4.640504458691173673e-01 1.988083896499706626e-01
1.007500000000000000e+02 3.394921190038352465e-01 4.669022597456812251e-01 1.936056212504831953e-01
1.010000000000000000e+02 3.418605773815275861e-01 4.697853846208681072e-01 1.883540379976047507e-01
1.012500000000000000e+02 3.442334341684822885e-01 4.727118878896314214e-01 1.830546779418870673e-01
1.015000000000000000e+02 3.465983266563803511e-01 4.756734298530146954e-01 1.777282434906047592e-01
1.017500000000000000e+02 3.489453503589988181e-01 4.786374315936842150e-01 1.724172180473177995e-01
1.020000000000000000e+02 3.512668877689915647e-01 4.815477933635163299e-01 1.671853188674929935e-01
1.022500000000000000e+02 3.535554375707696262e-01 4.843305645422645300e-01 1.621139978869662324e-01
1.025000000000000000e+02 3.558008646979725631e-01 4.869029562483190299e-01 1.572961790537085736e-01
1.027500000000000000e+02 3.579894709372442030e-01 4.891824503525233903e-01 1.528280787102325178e-01
1.030000000000000000e+02 3.601065002888175215e-01 4.910930780435424081e-01 1.488004216676400149e-01
1.032500000000000000e+02 3.621411730682979613e-01 4.925685099434658487e-01 1.452903169882359680e-01
1.035000000000000000e+02 3.640907737587488202e-01 4.935546224186144748e-01 1.423546038226371768e-01
1.037500000000000000e+02 3.659601797556505387e-01 4.940147437998005375e-01 1.400250764445486462e-01
1.040000000000000000e+02 3.677563193077220127e-01 4.939377421380364286e-01 1.383059385542408926e-01
1.042500000000000000e+02 3.694812061194513442e-01 4.933448974924737884e-01 1.371738963880744788e-01
1.045000000000000000e+02 3.711289299000282149e-01 4.922900496788806812e-01 1.365810204210903545e-01
1.047500000000000000e+02 3.726893569694227359e-01 4.908508383930604291e-01 1.364598046375176121e-01
1.050000000000000000e+02 3.741562373133963670e-01 4.891145298849504108e-01 1.367292328016532221e-01
1.052500000000000000e+02 3.755338718578507540e-01 4.871654265491733860e-01 1.373007015929756935e-01
1.055000000000000000e+02 3.768373816006796995e-01 4.850792781851819280e-01 1.380833402141388722e-01
1.057500000000000000e+02 3.780862382962446588e-01 4.829248113836176470e-01 1.389889503201372500e-01
1.060000000000000000e+02 3.792954682758995499e-01 4.807676974931486824e-01 1.399368342309521840e-01
1.062500000000000000e+02 3.804703987830972411e-01 4.786713779132891755e-01 1.408582233036139719e-01
1.065000000000000000e+02 3.816080199372984261e-01 4.766924762060690823e-01 1.416995038566331022e-01
1.067500000000000000e+02 3.827033032679975078e-01 4.748731759801343433e-01 1.424235207518682045e-01
1.070000000000000000e+02 3.837555510969061778e-01 4.732356022926398342e-01 1.430088466104529887e-01
1.072500000000000000e+02 3.847703367370129968e-01 4.717821596282344432e-01 1.434475036347524490e-01
1.075000000000000000e+02 3.857562547168551514e-01 4.705019322002391702e-01 1.437418130829046792e-01
1.077500000000000000e+02 3.867196253229570613e-01 4.693794793376597774e-01 1.439008953393832169e-01
1.080000000000000000e+02 3.876614926968864339e-01 4.684013325356629620e-01 1.439371747674508262e-01
1.082500000000000000e+02 3.885788793918105721e-01 4.675579016036059965e-01 1.438632190045833203e-01
1.085000000000000000e+02 3.894685526641131212e-01 4.668421882488777985e-01 1.436892590870096353e-01
1.087500000000000000e+02 3.903297350051031511e-01 4.662486008957034134e-01 1.434216640991944625e-01
1.090000000000000000e+02 3.911637385048031268e-01 4.657737438873928992e-01 1.430625176078046401e-01
1.092500000000000000e+02 3.919716812478863388e-01 4.654179615501068401e-01 1.426103572020070709e-01
1.095000000000000000e+02 3.927530855913946572e-01 4.651848692714979916e-01 1.420620451371079063e-01
1.097500000000000000e+02 3.935068662651884930e-01 4.650776400328010540e-01 1.414154937020102587e-01
1.100000000000000000e+02 3.942335169372300219e-01 4.650938954554154625e-01 1.406725876073548487e-01
1.102500000000000000e+02 3.949360729902028355e-01 4.652225135786979271e-01 1.398414134310999313e-01
1.105000000000000000e+02 3.956187107621972898e-01 4.654441733970124950e-01 1.389371158407896045e-01
1.107500000000000000e+02 3.962841879732676986e-01 4.657345186147083815e-01 1.379812934120239476e-01
1.110000000000000000e+02 3.969324045072852858e-01 4.660671977220132156e-01 1.370003977707009990e-01
1.112500000000000000e+02 3.975612674511814770e-01 4.664150219279201703e-01 1.360237106208972979e-01
1.115000000000000000e+02 3.981689852903508298e-01 4.667498351877147345e-01 1.350811795219348521e-01
1.117500000000000000e+02 3.987556841037533939e-01 4.670432099258698955e-01 1.342011059703765996e-01
1.120000000000000000e+02 3.993229461802965674e-01 4.672693070282543659e-01 1.334077467914488446e-01
1.122500000000000000e+02 3.998718106729698962e-01 4.674089609339728835e-01 1.327192283930576366e-01
1.125000000000000000e+02 4.004012549515997277e-01 4.674523681508609418e-01 1.321463768975395525e-01
1.127500000000000000e+02 4.009087527474338719e-01 4.673983957020343416e-01 1.316928515505325081e-01
1.130000000000000000e+02 4.013924328545165343e-01 4.672511017631845176e-01 1.313564653822987260e-01
1.132500000000000000e+02 4.018527640326524653e-01 4.670160480208775944e-01 1.311311879464700514e-01
1.135000000000000000e+02 4.022921878277456731e-01 4.666985083827071557e-01 1.310093037895474766e-01
1.137500000000000000e+02 4.027133141825263163e-01 4.663032473634051156e-01 1.309834384540680685e-01
1.140000000000000000e+02 4.031177286547167338e-01 4.658339146824411747e-01 1.310483566628420360e-01
1.142500000000000000e+02 4.035065810744723480e-01 4.652909932082646138e-01 1.312024257172623165e-01
1.145000000000000000e+02 4.038820752467120467e-01 4.646693896714205740e-01 1.314485350818668241e-01
1.147500000000000000e+02 4.042480530118222060e-01 4.639576725314092376e-01 1.317942744567681124e-01
1.150000000000000000e+02 4.046090172625830261e-01 4.631396283476495457e-01 1.322513543897672617e-01
1.152500000000000000e+02 4.049686069575842984e-01 4.621969196077082564e-01 1.328344734347076117e-01
1.155000000000000000e+02 4.053289020822515298e-01 4.611111579265953497e-01 1.335599399911533147e-01
1.157500000000000000e+02 4.056909275817842664e-01 4.598647578798236712e-01 1.344443145383926175e-01
1.160000000000000000e+02 4.060556544058695483e-01 4.584411167523884112e-01 1.355032288417422626e-01
1.162500000000000000e+02 4.064246544711712095e-01 4.568248985512176619e-01 1.367504469776107401e-01
1.165000000000000000e+02 4.068000739878442351e-01 4.550027408589160105e-01 1.381971851532394213e-01
1.167500000000000000e+02 4.071840658783527078e-01 4.529642432854499301e-01 1.398516908361972233e-01
1.170000000000000000e+02 4.075780910715024463e-01 4.507028284031241450e-01 1.417190805253735753e-01
1.172500000000000000e+02 4.079826371389296269e-01 4.482159311594711149e-01 1.438014317016001464e-01
1.175000000000000000e+02 4.083977306805779972e-01 4.455041710350373663e-01 1.460980982843853027e-01
1.177500000000000000e+02 4.088239524971182259e-01 4.425698766165558351e-01 1.486061708863255504e-01
1.180000000000000000e+02 4.092629582717949299e-01 4.394160766786539551e-01 1.513209650495511427e-01
1.182500000000000000e+02 4.097166753763585856e-01 4.360468938535965733e-01 1.542364307700447579e-01
1.185000000000000000e+02 4.101856059895374607e-01 4.324689620926602807e-01 1.573454319178017036e-01
1.187500000000000000e+02 4.106678189294401538e-01 4.286922825680899996e-01 1.606398985024699577e-01
1.190000000000000000e+02 4.111598249030613550e-01 4.247293055289079744e-01 1.641108695680307261e-01
1.192500000000000000e+02 4.116586525159450227e-01 4.205929145698303895e-01 1.677484329142252817e-01
1.195000000000000000e+02 4.121630025513903783e-01 4.162954197504739051e-01 1.715415776981353280e-01
1.197500000000000000e+02 4.126721731020500661e-01 4.118498025694383169e-01 1.754780243285123387e-01
1.200000000000000000e+02 4.131838800179272742e-01 4.072719804725982162e-01 1.795441395094740100e-01
1.202500000000000000e+02 4.136935310458635939e-01 4.025814421516865083e-01 1.837250268024492872e-01
1.205000000000000000e+02 4.141961256019037751e-01 3.977990654576196161e-01 1.880048089404764422e-01
1.207500000000000000e+02 4.146891061452854799e-01 3.929438368326892972e-01 1.923670570220255283e-01
1.210000000000000000e+02 4.151733564324709413e-01 3.880313139464504624e-01 1.967953296210791514e-01
1.212500000000000000e+02 4.156514321301512660e-01 3.830747332611902922e-01 2.012738346086586361e-01
1.215000000000000000e+02 4.161249849729301564e-01 3.780867757687957909e-01 2.057882392582735809e-01
1.217500000000000000e+02 4.165940038848312543e-01 3.730794022559319467e-01 2.103265938592372430e-01
1.220000000000000000e+02 4.170583404045482556e-01 3.680614099362469194e-01 2.148802496592054911e-01
1.222500000000000000e+02 4.175195351671282529e-01 3.630358461792435043e-01 2.194446186536282428e-01
1.225000000000000000e+02 4.179808035226211249e-01 3.579995391701122909e-01 2.240196573072660846e-01
1.227500000000000000e+02 4.184451931392002000e-01 3.529447966412704307e-01 2.286100102195296746e-01
1.230000000000000000e+02 4.189138487782443354e-01 3.478613855577583625e-01 2.332247656639978295e-01
1.232500000000000000e+02 4.193860671362118486e-01 3.427371907433157672e-01 2.378767421204731891e-01
1.235000000000000000e+02 4.198608377226310528e-01 3.375579735160997297e-01 2.425811887612691065e-01
1.237500000000000000e+02 4.203379797133462992e-01 3.323082066657109257e-01 2.473538136209429972e-01
1.240000000000000000e+02 4.208175168275762879e-01 3.269742810471957806e-01 2.522082021252278761e-01
1.242500000000000000e+02 4.212979385153723388e-01 3.215491415147709864e-01 2.571529199698561752e-01
1.245000000000000000e+02 4.217754916001930088e-01 3.160357344250666056e-01 2.621887739747405521e-01
1.247500000000000000e+02 4.222458872255619999e-01 3.104474193216398281e-01 2.673066934527986160e-01
1.250000000000000000e+02 4.227072228625635697e-01 3.048062858873472059e-01 2.724864912500886693e-01
1.252500000000000000e+02 4.231611158344279477e-01 2.991423405371866351e-01 2.776965436283861388e-01
1.255000000000000000e+02 4.236101147936104927e-01 2.934955208537435301e-01 2.828943643526462548e-01
1.257500000000000000e+02 4.240531434546462863e-01 2.879187381460660555e-01 2.880281183992884353e-01
1.260000000000000000e+02 4.244834540749899965e-01 2.824774250418232713e-01 2.930391208831870098e-01
1.262500000000000000e+02 4.248920887982806649e-01 2.772427449503722108e-01 2.978651662513462917e-01
1.265000000000000000e+02 4.252746967662905941e-01 2.722810397111599667e-01 3.024442635225500497e-01
1.267500000000000000e+02 4.256353969068489285e-01 2.676463306961893718e-01 3.067182723969622549e-01
1.270000000000000000e+02 4.259831071114321133e-01 2.633807678657640317e-01 3.106361250228046877e-01
1.272500000000000000e+02 4.263226258492494036e-01 2.595208066381204381e-01 3.141565675126298807e-01
1.275000000000000000e+02 4.266485909447884639e-01 2.561010086226191973e-01 3.172504004325923388e-01
1.277500000000000000e+02 4.269487367255085930e-01 2.531492423163045347e-01 3.199020209581863172e-01
1.280000000000000000e+02 4.272144030368353884e-01 2.506756767597136948e-01 3.221099202034518605e-01
1.282500000000000000e+02 4.274488142472995245e-01 2.486652874534972246e-01 3.238858982992027791e-01
1.285000000000000000e+02 4.276651718501950361e-01 2.470817391853214751e-01 3.252530889644838497e-01
1.287500000000000000e+02 4.278761212800487046e-01 2.458807117013367960e-01 3.262431670186147770e-01
1.290000000000000000e+02 4.280844310434172018e-01 2.450224352220134183e-01 3.268931337345694077e-01
1.292500000000000000e+02 4.282833483281032194e-01 2.444747521722650530e-01 3.272418994996321717e-01
1.295000000000000000e+02 4.284654008897382793e-01 2.442078168510840586e-01 3.273267822591775511e-01
1.297500000000000000e+02 4.286305698878003501e-01 2.441892262121489465e-01 3.271802039000511475e-01
1.300000000000000000e+02 4.287862071218771498e-01 2.443866417834377192e-01 3.268271510946846869e-01
1.302500000000000000e+02 4.289398354782955058e-01 2.447761496148857518e-01 3.262840149068190199e-01
1.305000000000000000e+02 4.290923419442211895e-01 2.453486264923425142e-01 3.255590315634356857e-01
1.307500000000000000e+02 4.292374729391428279e-01 2.461085764700089440e-01 3.246539505908480061e-01
1.310000000000000000e+02 4.293667580287738872e-01 2.470670158070357170e-01 3.235662261641899518e-01
1.312500000000000000e+02 4.294745101636042728e-01 2.482343179568943792e-01 3.222911718795011815e-01
1.315000000000000000e+02 4.295589298333289396e-01 2.496171982593716754e-01 3.208238719072993295e-01
1.317500000000000000e+02 4.296196575691925701e-01 2.512195681462368047e-01 3.191607742845701257e-01
1.320000000000000000e+02 4.296549229435473460e-01 2.530443357672424454e-01 3.173007412892101531e-01
1.322500000000000000e+02 4.296607810956578066e-01 2.550939792853782473e-01 3.152452396189643347e-01
1.325000000000000000e+02 4.296327434249150312e-01 2.573696336095256942e-01 3.129976229655589970e-01
1.327500000000000000e+02 4.295682632514705723e-01 2.598697846817573653e-01 3.105619520667720623e-01
1.330000000000000000e+02 4.294681965772794152e-01 2.625897279638945703e-01 3.079420754588269582e-01
1.332500000000000000e+02 4.293362371515480058e-01 2.655222391343414201e-01 3.051415237141107406e-01
1.335000000000000000e+02 4.291768904000319296e-01 2.686587765258990901e-01 3.021643330740695355e-01
1.337500000000000000e+02 4.289937516794649630e-01 2.719896846704058513e-01 2.990165636501291857e-01
1.340000000000000000e+02 4.287894756674097696e-01 2.755023794545247706e-01 2.957081448780655153e-01
1.342500000000000000e+02 4.285671540113177858e-01 2.791782028406436522e-01 2.922546431480387286e-01
1.345000000000000000e+02 4.283312795471321821e-01 2.829902308368726915e-01 2.886784896159952929e-01
1.347500000000000000e+02 4.280868713210416177e-01 2.869039392515151388e-01 2.850091894274432436e-01
1.350000000000000000e+02 4.278372787062449389e-01 2.908805221274002317e-01 2.812821991663549959e-01
1.352500000000000000e+02 4.275826831200942868e-01 2.948808112973305695e-01 2.775365055825756433e-01
1.355000000000000000e+02 4.273206949557463719e-01 2.988680020122879144e-01 2.738113030319664909e-01
1.357500000000000000e+02 4.270483593791212229e-01 3.028092553929165320e-01 2.701423852279614124e-01
1.360000000000000000e+02 4.267636005587515102e-01 3.066775160600109240e-01 2.665588833812379543e-01
1.362500000000000000e+02 4.264649217584206564e-01 3.104542255546696161e-01 2.630808526869094499e-01
1.365000000000000000e+02 4.261501836113350539e-01 3.141318266645538593e-01 2.597179897241110869e-01
1.367500000000000000e+02 4.258161642769462407e-01 3.177143299520061581e-01 2.564695057710477122e-01
1.370000000000000000e+02 4.254596629196161772e-01 3.212153809985435760e-01 2.533249560818401358e-01
1.372500000000000000e+02 4.250791179208465165e-01 3.246551762874362312e-01 2.502657057917181960e-01
1.375000000000000000e+02 4.246751579666306342e-01 3.280581043893573967e-01 2.472667376440120246e-01
1.377500000000000000e+02 4.242497089370406149e-01 3.314516684824283521e-01 2.442986225805310885e-01
1.380000000000000000e+02 4.238048458781464856e-01 3.348655611946784738e-01 2.413295929271757068e-01
1.382500000000000000e+02 4.233429221038007562e-01 3.383293632342114776e-01 2.383277146619874609e-01
1.385000000000000000e+02 4.228680828029484084e-01 3.418687746385551396e-01 2.352631425584968961e-01
1.387500000000000000e+02 4.223877343220837632e-01 3.455018740034978553e-01 2.321103916744182705e-01
1.390000000000000000e+02 4.219124662711732920e-01 3.492370451558896582e-01 2.288504885729373828e-01
1.392500000000000000e+02 4.214544672230703393e-01 3.530727446944852410e-01 2.254727880824441977e-01
1.395000000000000000e+02 4.210260172898925290e-01 3.569978085825487035e-01 2.219761741275588229e-01
1.397500000000000000e+02 4.206394215746961929e-01 3.609912226330806995e-01 2.183693557922224693e-01
1.400000000000000000e+02 4.203080063438411895e-01 3.650219276743016383e-01 2.146700659818573387e-01
1.402500000000000000e+02 4.200464614066841684e-01 3.690503779964737219e-01 2.109031605968420264e-01
1.405000000000000000e+02 4.198694275769206397e-01 3.730327375259950839e-01 2.070978348970843597e-01
1.407500000000000000e+02 4.197892472613625747e-01 3.769264109734116186e-01 2.032843417652254736e-01
1.410000000000000000e+02 4.198149486959107390e-01 3.806943630967708492e-01 1.994906882073181897e-01
1.412500000000000000e+02 4.199533938739438144e-01 3.843067963006288057e-01 1.957398098254276853e-01
1.415000000000000000e+02 4.202112472570610491e-01 3.877410657877066735e-01 1.920476869552321386e-01
1.417500000000000000e+02 4.205954103066228966e-01 3.909818366301657244e-01 1.884227530632108238e-01
1.420000000000000000e+02 4.211111537499631075e-01 3.940220937468217333e-01 1.848667525032146319e-01
1.422500000000000000e+02 4.217598012667712615e-01 3.968632254226210909e-01 1.813769733106082027e-01
1.425000000000000000e+02 4.225386238942007155e-01 3.995118208570649365e-01 1.779495552487345700e-01
1.427500000000000000e+02 4.234435295288305756e-01 4.019731013359105765e-01 1.745833691352589589e-01
1.430000000000000000e+02 4.244720113657783900e-01 4.042442100819944040e-01 1.712837785522273726e-01
1.432500000000000000e+02 4.256231358782168739e-01 4.063113749049216405e-01 1.680654892168611525e-01
1.435000000000000000e+02 4.268941631322361041e-01 4.081520561967932892e-01 1.649537806709701071e-01
1.437500000000000000e+02 4.282770989178815157e-01 4.097391575820070742e-01 1.619837435001106885e-01
1.440000000000000000e+02 4.297590589611242073e-01 4.110433469498157022e-01 1.591975940890600349e-01
1.442500000000000000e+02 4.313265989099520636e-01 4.120329074560257210e-01 1.566404936340226040e-01
1.445000000000000000e+02 4.329698305797020641e-01 4.126747088625447590e-01 1.543554605577531214e-01
1.447500000000000000e+02 4.346818389370180613e-01 4.129401254441926183e-01 1.523780356187897089e-01
1.450000000000000000e+02 4.364535043003301418e-01 4.128150238965548890e-01 1.507314718031150802e-01
1.452500000000000000e+02 4.382687845741606303e-01 4.123078903130862338e-01 1.494233251127533024e-01
1.455000000000000000e+02 4.401055312824667110e-01 4.114502861389143784e-01 1.484441825786186886e-01
1.457500000000000000e+02 4.419417234587996735e-01 4.102895255132271712e-01 1.477687510279727945e-01
1.460000000000000000e+02 4.437616420873733425e-01 4.088795029164739026e-01 1.473588549961532823e-01
1.462500000000000000e+02 4.455564745182648556e-01 4.072760429390699932e-01 1.471674825426654565e-01
1.465000000000000000e+02 4.473192513168926521e-01 4.055376386978692960e-01 1.471431099852383018e-01
1.467500000000000000e+02 4.490395116948869281e-01 4.037265696832950113e-01 1.472339186218180607e-01
1.470000000000000000e+02 4.507033128433459157e-01 4.019049427971518873e-01 1.473917443595011423e-01
1.472500000000000000e+02 4.522988624808789160e-01 4.001256618147125965e-01 1.475754757044084875e-01
1.475000000000000000e+02 4.538224755442960001e-01 3.984241190294211532e-01 1.477534054262827357e-01
1.477500000000000000e+02 4.552791826424368304e-01 3.968166500673929731e-01 1.479041672901703908e-01
1.480000000000000000e+02 4.566774407823899762e-01 3.953061514035060009e-01 1.480164078141043560e-01
1.482500000000000000e+02 4.580229725521532957e-01 3.938892051753692392e-01 1.480878222724781590e-01
1.485000000000000000e+02 4.593171676596310982e-01 3.925586846605212399e-01 1.481241476798480505e-01
1.487500000000000000e+02 4.605606039998760282e-01 3.913012176893841954e-01 1.481381783107393879e-01
1.490000000000000000e+02 4.617571139768819610e-01 3.900944957283798975e-01 1.481483902947390852e-01
1.492500000000000000e+02 4.629137146665502911e-01 3.889094580753982844e-01 1.481768272580506751e-01
1.495000000000000000e+02 4.640364361650977654e-01 3.877171299676357430e-01 1.482464338672655757e-01
1.497500000000000000e+02 4.651263272771311019e-01 3.864951984770447213e-01 1.483784742458248151e-01
1.500000000000000000e+02 4.661793862868198746e-01 3.852300029739005316e-01 1.485906107392789832e-01
1.502500000000000000e+02 4.671897150733236304e-01 3.839145085124902046e-01 1.488957764141869977e-01
1.505000000000000000e+02 4.681520862481141076e-01 3.825462640885874399e-01 1.493016496632992851e-01
1.507500000000000000e+02 4.690615044098417341e-01 3.811278789054556304e-01 1.498106166847025522e-01
1.510000000000000000e+02 4.699112890840841938e-01 3.796683354240711350e-01 1.504203754918450042e-01
1.512500000000000000e+02 4.706930269878164541e-01 3.781816045225917522e-01 1.511253684895916272e-01
1.515000000000000000e+02 4.713993871946924874e-01 3.766817279992017431e-01 1.519188848061056030e-01
1.517500000000000000e+02 4.720272525981830114e-01 3.751775072942400424e-01 1.527952401075770017e-01
1.520000000000000000e+02 4.725779400330526459e-01 3.736707370545853113e-01 1.537513229123616265e-01
1.522500000000000000e+02 4.730543665954531352e-01 3.721585277069326958e-01 1.547871056976142801e-01
1.525000000000000000e+02 4.734583070259080761e-01 3.706364968484728850e-01 1.559051961256191499e-01
1.527500000000000000e+02 4.737906845852551951e-01 3.690995166044088727e-01 1.571097988103357102e-01
1.530000000000000000e+02 4.740543336046002532e-01 3.675402180357639770e-01 1.584054483596357976e-01
1.532500000000000000e+02 4.742557063005342632e-01 3.659485831809042855e-01 1.597957105185614513e-01
1.535000000000000000e+02 4.744029926101634431e-01 3.643150591355632795e-01 1.612819482542729166e-01
1.537500000000000000e+02 4.745020159111617009e-01 3.626357156412997051e-01 1.628622684475392601e-01
1.540000000000000000e+02 4.745538674028521031e-01 3.609153454785593018e-01 1.645307871185888171e-01
1.542500000000000000e+02 4.745565605636399287e-01 3.591661752350101544e-01 1.662772642013498336e-01
1.545000000000000000e+02 4.745088264752621576e-01 3.574041701019715633e-01 1.680870034227658905e-01
1.547500000000000000e+02 4.744120559897975209e-01 3.556471048441316452e-01 1.699408391660716666e-01
1.550000000000000000e+02 4.742686534858998604e-01 3.539162212370706162e-01 1.718151252770296900e-01
1.552500000000000000e+02 4.740791419161220488e-01 3.522390290291249615e-01 1.736818290547532118e-01
1.555000000000000000e+02 4.738416515284011865e-01 3.506493832509420816e-01 1.755089652206560102e-01
1.557500000000000000e+02 4.735546098372491741e-01 3.491837902266951010e-01 1.772615999360551142e-01
1.560000000000000000e+02 4.732197805863228579e-01 3.478766786785595366e-01 1.789035407351173834e-01
1.562500000000000000e+02 4.728425438586834062e-01 3.467577893696643931e-01 1.803996667716529223e-01
1.565000000000000000e+02 4.724295254930991339e-01 3.458517988484860473e-01 1.817186756584152907e-01
1.567500000000000000e+02 4.719865954343721581e-01 3.451775499708503725e-01 1.828358545947773584e-01
1.570000000000000000e+02 4.715194917443897293e-01 3.447451152489275361e-01 1.837353930066830676e-01
1.572500000000000000e+02 4.710359832198660612e-01 3.445522089307624380e-01 1.844118078493717783e-01
1.575000000000000000e+02 4.705466714984392063e-01 3.445830833686502892e-01 1.848702451329108376e-01
1.577500000000000000e+02 4.700632422474821936e-01 3.448110942828888081e-01 1.851256634696293035e-01
1.580000000000000000e+02 4.695961636137079287e-01 3.452027191035501041e-01 1.852011172827429941e-01
1.582500000000000000e+02 4.691545233566346562e-01 3.457199641417764147e-01 1.851255125015883740e-01
1.585000000000000000e+02 4.687480658011152213e-01 3.463206444718484045e-01 1.849312897270365130e-01
1.587500000000000000e+02 4.683887093003903934e-01 3.469588385583356471e-01 1.846524521412739317e-01
1.590000000000000000e+02 4.680892805185530303e-01 3.475875512987830485e-01 1.843231681826648649e-01
1.592500000000000000e+02 4.678606393420815523e-01 3.481624454732498153e-01 1.839769151846690765e-01
1.595000000000000000e+02 4.677106536139389314e-01 3.486434208577778859e-01 1.836459255282836267e-01
1.597500000000000000e+02 4.676465356446977140e-01 3.489928389517591989e-01 1.833606254035425875e-01
1.600000000000000000e+02 4.676778616314585801e-01 3.491733518291240124e-01 1.831487865394177128e-01
1.602500000000000000e+02 4.678161370600544267e-01 3.491496673610562373e-01 1.830341955788893638e-01
1.605000000000000000e+02 4.680704619199447247e-01 3.488947350578836537e-01 1.830348030221710109e-01
1.607500000000000000e+02 4.684437749569544951e-01 3.483956566945686228e-01 1.831605683484764380e-01
1.610000000000000000e+02 4.689342253507877145e-01 3.476542914427356301e-01 1.834114832064759892e-01
1.612500000000000000e+02 4.695406800990485352e-01 3.466829545205720731e-01 1.837763653803792530e-01
1.615000000000000000e+02 4.702662239032032176e-01 3.455008905874012437e-01 1.842328855093959272e-01
1.617500000000000000e+02 4.711151493685564740e-01 3.441358540911134689e-01 1.847489965403300294e-01
1.620000000000000000e+02 4.720861313645106638e-01 3.426282256122810121e-01 1.852856430232081020e-01
1.622500000000000000e+02 4.731690303899319661e-01 3.410305506535491471e-01 1.858004189565188868e-01
1.625000000000000000e+02 4.743494385083050768e-01 3.393988539934532644e-01 1.862517074982418253e-01
1.627500000000000000e+02 4.756169915623293942e-01 3.377802554451240225e-01 1.866027529925465833e-01
1.630000000000000000e+02 4.769693167660303823e-01 3.362055704044039084e-01 1.868251128295651542e-01
1.632500000000000000e+02 4.784077603263718337e-01 3.346911932664209388e-01 1.869010464072073940e-01
1.635000000000000000e+02 4.799290376880571696e-01 3.332463688459255113e-01 1.868245934660175966e-01
1.637500000000000000e+02 4.815206041507398838e-01 3.318780932241165438e-01 1.866013026251438778e-01
1.640000000000000000e+02 4.831637551195726576e-01 3.305895035717179020e-01 1.862467413087100787e-01
1.642500000000000000e+02 4.848415722039739473e-01 3.293743815106822126e-01 1.857840462853441177e-01
1.645000000000000000e+02 4.865454072030630517e-01 3.282137247913411437e-01 1.852408680055948054e-01
1.647500000000000000e+02 4.882755627910616014e-01 3.270783291342342913e-01 1.846461080747039685e-01
1.650000000000000000e+02 4.900364713055898602e-01 3.259367008723377257e-01 1.840268278220721365e-01
1.652500000000000000e+02 4.918297958061511599e-01 3.247645807623219527e-01 1.834056234315268319e-01
1.655000000000000000e+02 4.936491650691902655e-01 3.235521749463358132e-01 1.827986599844751148e-01
1.657500000000000000e+02 4.954788555026466979e-01 3.223066747466862836e-01 1.822144697506676847e-01
1.660000000000000000e+02 4.972969835152105667e-01 3.210494531108344929e-01 1.816535633739553846e-01
1.662500000000000000e+02 4.990823080967277670e-01 3.198088110586819743e-01 1.811088808445905085e-01
1.665000000000000000e+02 5.008220562485727889e-01 3.186108258549583128e-01 1.805671178964695922e-01
1.667500000000000000e+02 5.025169120412636969e-01 3.174721252513352243e-01 1.800109627074013841e-01
1.670000000000000000e+02 5.041795188515261206e-01 3.163983126051559958e-01 1.794221685433182167e-01
1.672500000000000000e+02 5.058256141622003987e-01 3.153892859887439393e-01 1.787850998490562726e-01
1.675000000000000000e+02 5.074616371552160832e-01 3.144483359179960358e-01 1.780900269267876035e-01
1.677500000000000000e+02 5.090762677464950592e-01 3.135884317531991705e-01 1.773353005003062699e-01
1.680000000000000000e+02 5.106426593620707610e-01 3.128294860440634650e-01 1.765278545938660515e-01
1.682500000000000000e+02 5.121319220060250865e-01 3.121859294177863342e-01 1.756821485761886903e-01
1.685000000000000000e+02 5.135301968930074956e-01 3.116516068573399467e-01 1.748181962496525021e-01
1.687500000000000000e+02 5.148475639235314816e-01 3.111930976711993480e-01 1.739593384052687819e-01
1.690000000000000000e+02 5.161113574572353535e-01 3.107586530514975243e-01 1.731299894912671222e-01
1.692500000000000000e+02 5.173473963316809199e-01 3.102993542058403720e-01 1.723532494624789024e-01
1.695000000000000000e+02 5.185621714790249470e-01 3.097894311006105794e-01 1.716483974203640850e-01
1.697500000000000000e+02 5.197392206091941969e-01 3.092321058010250034e-01 1.710286735897807164e-01
1.700000000000000000e+02 5.208524725063294891e-01 3.086476608345483097e-01 1.704998666591228951e-01
1.702500000000000000e+02 5.218861548204545286e-01 3.080540152911923069e-01 1.700598298883529425e-01
1.705000000000000000e+02 5.228458173369552320e-01 3.074556306472351341e-01 1.696985520158095784e-01
1.707500000000000000e+02 5.237525712776396336e-01 3.068490564140133325e-01 1.693983723083467285e-01
1.710000000000000000e+02 5.246265134942291741e-01 3.062391057262295879e-01 1.691343807795407106e-01
1.712500000000000000e+02 5.254734254956474615e-01 3.056511648275478388e-01 1.688754096768045054e-01
1.715000000000000000e+02 5.262846570842820704e-01 3.051295323293462536e-01 1.685858105863720369e-01
1.717500000000000000e+02 5.270481940590825420e-01 3.047241559395307275e-01 1.682276500013872300e-01
1.720000000000000000e+02 5.277601851222493146e-01 3.044770648881939268e-01 1.677627499895572583e-01
1.722500000000000000e+02 5.284277854708756550e-01 3.044177465631139334e-01 1.671544679660103561e-01
1.725000000000000000e+02 5.290628599937151622e-01 3.045674103066502991e-01 1.663697296996342612e-01
1.727500000000000000e+02 5.296734088221037862e-01 3.049447846088239045e-01 1.653818065690724759e-01
1.730000000000000000e+02 5.302597861226610032e-01 3.055666581751456112e-01 1.641735557021934133e-01
1.732500000000000000e+02 5.308174041330011583e-01 3.064424971965179489e-01 1.627400986704815311e-01
1.735000000000000000e+02 5.313424652429885597e-01 3.075675020511172142e-01 1.610900327058941151e-01
1.737500000000000000e+02 5.318359792559373966e-01 3.089188615003980454e-01 1.592451592436644470e-01
1.740000000000000000e+02 5.323037469136000510e-01 3.104568235961179812e-01 1.572394294902815237e-01
1.742500000000000000e+02 5.327531749067497824e-01 3.121292423984122211e-01 1.551175826948378578e-01
1.745000000000000000e+02 5.331895308906229314e-01 3.138773844930676793e-01 1.529330846163096669e-01
1.747500000000000000e+02 5.336140238793274371e-01 3.156414498765611198e-01 1.507445262441112210e-01
1.750000000000000000e+02 5.340246088959822446e-01 3.173651453743315809e-01 1.486102457296867851e-01
1.752500000000000000e+02 5.344185930547586949e-01 3.189993433634826792e-01 1.465820635817584594e-01
1.755000000000000000e+02 5.347950606704340304e-01 3.205053751437307308e-01 1.446995641858347947e-01
1.757500000000000000e+02 5.351553719620991689e-01 3.218587625134647912e-01 1.429858655244359289e-01
1.760000000000000000e+02 5.355016211462717557e-01 3.230533969021011087e-01 1.414449819516281348e-01
1.762500000000000000e+02 5.358347063596418103e-01 3.241046467393518538e-01 1.400606469010065858e-01
1.765000000000000000e+02 5.361538860921735150e-01 3.250492162591843703e-01 1.387968976486422534e-01
1.767500000000000000e+02 5.364581868249749252e-01 3.259407941811004461e-01 1.376010189939252393e-01
1.770000000000000000e+02 5.367481140619327906e-01 3.268429094106353183e-01 1.364089765274322241e-01
1.772500000000000000e+02 5.370260393458066162e-01 3.278213571315073405e-01 1.351526035226854328e-01
1.775000000000000000e+02 5.372951885208689937e-01 3.289374475143040932e-01 1.337673639648271351e-01
1.777500000000000000e+02 5.375584449598074244e-01 3.302418277776501543e-01 1.321997272625420605e-01
1.780000000000000000e+02 5.378177313318464048e-01 3.317687621440520984e-01 1.304135065241010527e-01
1.782500000000000000e+02 5.380735662590604429e-01 3.335319664021392239e-01 1.283944673387998336e-01
1.785000000000000000e+02 5.383244876599354578e-01 3.355231118996018225e-01 1.261524004404627752e-01
1.787500000000000000e+02 5.385671854158198268e-01 3.377125798063204676e-01 1.237202347778599554e-01
1.790000000000000000e+02 5.387982158633015661e-01 3.400512166916122014e-01 1.211505674450872316e-01
1.792500000000000000e+02 5.390162082908486196e-01 3.424732993986234764e-01 1.185104923105275154e-01
1.795000000000000000e+02 5.392220156869400594e-01 3.449025681025676970e-01 1.158754162104922297e-01
1.797500000000000000e+02 5.394159720008664394e-01 3.472618717104757335e-01 1.133221562886581879e-01
1.800000000000000000e+02 5.395951517471040404e-01 3.494831067175840911e-01 1.109217415353122432e-01
1.802500000000000000e+02 5.397545052180493519e-01 3.515125719863934628e-01 1.087329227955565053e-01
1.805000000000000000e+02 5.398918053451642329e-01 3.533105849684300970e-01 1.067976096864060587e-01
1.807500000000000000e+02 5.400114438389472804e-01 3.548497627417707689e-01 1.051387934192825474e-01
1.810000000000000000e+02 5.401222846795790122e-01 3.561171882968565683e-01 1.037605270235641142e-01
1.812500000000000000e+02 5.402309286577647862e-01 3.571199042977050708e-01 1.026491670445303372e-01
1.815000000000000000e+02 5.403371862660800717e-01 3.578872874940207671e-01 1.017755262398992028e-01
1.817500000000000000e+02 5.404368407470288016e-01 3.584650518359884241e-01 1.010981074169829963e-01
1.820000000000000000e+02 5.405291554597373427e-01 3.589033914988769558e-01 1.005674530413857293e-01
1.822500000000000000e+02 5.406211901275608245e-01 3.592477785078989072e-01 1.001310313645398659e-01
1.825000000000000000e+02 5.407241183956106312e-01 3.595381298538413151e-01 9.973775175054866438e-02
1.827500000000000000e+02 5.408450970143179326e-01 3.598133703321958476e-01 9.934153265348656670e-02
1.830000000000000000e+02 5.409829939464010362e-01 3.601130721836252047e-01 9.890393386997473057e-02
1.832500000000000000e+02 5.411323455185266251e-01 3.604715468992327754e-01 9.839610758223990561e-02
1.835000000000000000e+02 5.412914864295248485e-01 3.609083510445652010e-01 9.780016252590986725e-02
1.837500000000000000e+02 5.414667699495836484e-01 3.614233566377783591e-01 9.710987341263820072e-02
1.840000000000000000e+02 5.416688756445775521e-01 3.620003836505514272e-01 9.633074070487020191e-02
1.842500000000000000e+02 5.419049283626171665e-01 3.626155624400285715e-01 9.547950919735399833e-02
1.845000000000000000e+02 5.421737069729558600e-01 3.632431596034222387e-01 9.458313342362194287e-02
1.847500000000000000e+02 5.424678228178038131e-01 3.638551858266409478e-01 9.367699135555533629e-02
1.850000000000000000e+02 5.427804785583725256e-01 3.644172621869570250e-01 9.280225925467001924e-02
1.852500000000000000e+02 5.431111597719744388e-01 3.648860631502714447e-01 9.200277707775299241e-02
1.855000000000000000e+02 5.434663544016555825e-01 3.652116661567928468e-01 9.132197944155209801e-02
1.857500000000000000e+02 5.438554605402430298e-01 3.653443658661308380e-01 9.080017359362603513e-02
1.860000000000000000e+02 5.442850180156524331e-01 3.652430707923265407e-01 9.047191119202188658e-02
1.862500000000000000e+02 5.447549847125802147e-01 3.648819003482728363e-01 9.036311493914780946e-02
1.865000000000000000e+02 5.452594766896079470e-01 3.642522965934824608e-01 9.048822671690967545e-02
1.867500000000000000e+02 5.457916717761789327e-01 3.633599982562951691e-01 9.084832996752470469e-02
1.870000000000000000e+02 5.463495556957690402e-01 3.622192897517954036e-01 9.143115455243588929e-02
1.872500000000000000e+02 5.469377371007646538e-01 3.608492453305467418e-01 9.221301756868842403e-02
1.875000000000000000e+02 5.475630248464979921e-01 3.592750887676843252e-01 9.316188638581722470e-02
1.877500000000000000e+02 5.482267410307397615e-01 3.575325908503688144e-01 9.424066811889170170e-02
1.880000000000000000e+02 5.489203224822533089e-01 3.556692308868142915e-01 9.541044663093320444e-02
1.882500000000000000e+02 5.496286794816040988e-01 3.537374253501026633e-01 9.663389516829423709e-02
1.885000000000000000e+02 5.503388179411530245e-01 3.517822969476050998e-01 9.787888511124229196e-02
1.887500000000000000e+02 5.510461950527927311e-01 3.498321395971616954e-01 9.912166535004579559e-02
1.890000000000000000e+02 5.517530855973123982e-01 3.478982393089183334e-01 1.003486750937693933e-01
1.892500000000000000e+02 5.524608774672228328e-01 3.459826526425151538e-01 1.015564698902625684e-01
1.895000000000000000e+02 5.531641093773470574e-01 3.440858692507393624e-01 1.027500213719132194e-01
1.897500000000000000e+02 5.538522223607678097e-01 3.422076438203558446e-01 1.039401338188774837e-01
1.900000000000000000e+02 5.545173095959585741e-01 3.403420379690488273e-01 1.051406524349924321e-01
1.902500000000000000e+02 5.551600022412011004e-01 3.384741895844228798e-01 1.063658081743759642e-01
1.905000000000000000e+02 5.557876464313638021e-01 3.365845009162909407e-01 1.076278526523448686e-01
1.907500000000000000e+02 5.564065440085319558e-01 3.346582978410893028e-01 1.089351581503786026e-01
1.910000000000000000e+02 5.570158535186446880e-01 3.326931527676497691e-01 1.102909937137059038e-01
1.912500000000000000e+02 5.576087866655922154e-01 3.306981174329098883e-01 1.116930959014976188e-01
1.915000000000000000e+02 5.581792347172417346e-01 3.286867541963977013e-01 1.131340110863601894e-01
1.917500000000000000e+02 5.587269267406063111e-01 3.266709503671012538e-01 1.146021228922925322e-01
1.920000000000000000e+02 5.592560898825303939e-01 3.246606500333509837e-01 1.160832600841187057e-01
1.922500000000000000e+02 5.597695070785539961e-01 3.226678047124526549e-01 1.175626882089934599e-01
1.925000000000000000e+02 5.602642713405199260e-01 3.207086047241221038e-01 1.190271239353577898e-01
1.927500000000000000e+02 5.607334446200218370e-01 3.188001991370134625e-01 1.204663562429649920e-01
1.930000000000000000e+02 5.611717980054673482e-01 3.169539577467004321e-01 1.218742442478322474e-01
1.932500000000000000e+02 5.615798587547162768e-01 3.151709868326710851e-01 1.232491544126119443e-01
1.935000000000000000e+02 5.619625586535641482e-01 3.134434132902225167e-01 1.245940280562133767e-01
1.937500000000000000e+02 5.623242551653608867e-01 3.117596213975691866e-01 1.259161234370702598e-01
1.940000000000000000e+02 5.626652580232907042e-01 3.101084819716531382e-01 1.272262600050561021e-01
1.942500000000000000e+02 5.629830581610332230e-01 3.084795339455479457e-01 1.285374078934193032e-01
1.945000000000000000e+02 5.632764500075276848e-01 3.068607814008656454e-01 1.298627685916071972e-01
1.947500000000000000e+02 5.635479602033814928e-01 3.052382158708526472e-01 1.312138239257654160e-01
1.950000000000000000e+02 5.638022429484492726e-01 3.035988868926863260e-01 1.325988701588650676e-01
1.952500000000000000e+02 5.640425674590048288e-01 3.019351823904976584e-01 1.340222501504979569e-01
1.955000000000000000e+02 5.642694215732186880e-01 3.002464610694437486e-01 1.354841173573372859e-01
1.957500000000000000e+02 5.644825268624141801e-01 2.985370300992024606e-01 1.369804430383835814e-01
1.960000000000000000e+02 5.646836351759316752e-01 2.968131866563693544e-01 1.385031781676986373e-01
1.962500000000000000e+02 5.648767729509008850e-01 2.950824763501690984e-01 1.400407506989299888e-01
1.965000000000000000e+02 5.650656103077710268e-01 2.933552870212863817e-01 1.415791026709431466e-01
1.967500000000000000e+02 5.652507547467284788e-01 2.916460516877081854e-01 1.431031935655641685e-01
1.970000000000000000e+02 5.654293261272790305e-01 2.899720788374631208e-01 1.445985950352575988e-01
1.972500000000000000e+02 5.655963943925721438e-01 2.883508278915156153e-01 1.460527777159121299e-01
1.975000000000000000e+02 5.657460348418578144e-01 2.867980030902108624e-01 1.474559620679319616e-01
1.977500000000000000e+02 5.658710099566861551e-01 2.853273121803216461e-01 1.488016778629925041e-01
1.980000000000000000e+02 5.659623083966731638e-01 2.839505288695852170e-01 1.500871627337413972e-01
1.982500000000000000e+02 5.660099620606093840e-01 2.826765633751868734e-01 1.513134745642042978e-01
1.985000000000000000e+02 5.660049599586955971e-01 2.815100249498403429e-01 1.524850150914638935e-01
1.987500000000000000e+02 5.659406174579965088e-01 2.804510676236937616e-01 1.536083149183099517e-01
1.990000000000000000e+02 5.658126086962268486e-01 2.794970866973740531e-01 1.546903046063989873e-01
1.992500000000000000e+02 5.656184310032252860e-01 2.786450327416019057e-01 1.557365362551728638e-01
1.995000000000000000e+02 5.653573384094554566e-01 2.778929518673493027e-01 1.567497097231947967e-01
1.997500000000000000e+02 5.650307024744323225e-01 2.772407390416791184e-01 1.577285584838895582e-01
2.000000000000000000e+02 5.646417341944670598e-01 2.766912674169066388e-01 1.586669983886263846e-01
2.002500000000000000e+02 5.641943645242135652e-01 2.762520622601758458e-01 1.595535732156105613e-01
2.005000000000000000e+02 5.636921906515409697e-01 2.759363819018909592e-01 1.603714274465681822e-01
2.007500000000000000e+02 5.631385435467498590e-01 2.757624388473329247e-01 1.610990176059174384e-01
2.010000000000000000e+02 5.625373565787455954e-01 2.757511155267478031e-01 1.617115278945063239e-01
2.012500000000000000e+02 5.618935036601206967e-01 2.759237622874687323e-01 1.621827340524113759e-01
2.015000000000000000e+02 5.612120312714878878e-01 2.763009031891002221e-01 1.624870655394120844e-01
2.017500000000000000e+02 5.604970741010804058e-01 2.769011611147088048e-01 1.626017647842109004e-01
2.020000000000000000e+02 5.597519000175059656e-01 2.777389964506592479e-01 1.625091035318356747e-01
2.022500000000000000e+02 5.589801208262138443e-01 2.788213818851712489e-01 1.621984972886144072e-01
2.025000000000000000e+02 5.581868224840536019e-01 2.801449765470461761e-01 1.616682009689002775e-01
2.027500000000000000e+02 5.573784137485865431e-01 2.816953355124033886e-01 1.609262507390102903e-01
2.030000000000000000e+02 5.565615810919453121e-01 2.834479609649659948e-01 1.599904579430880269e-01
2.032500000000000000e+02 5.557429533725732895e-01 2.853696130505690709e-01 1.588874335768578616e-01
2.035000000000000000e+02 5.549302351174844050e-01 2.874190335041705291e-01 1.576507313783453712e-01
2.037500000000000000e+02 5.541338963929118844e-01 2.895478356198649128e-01 1.563182679872230363e-01
2.040000000000000000e+02 5.533676062885266589e-01 2.917031158663765944e-01 1.549292778450970798e-01
2.042500000000000000e+02 5.526468290112696025e-01 2.938319868757934827e-01 1.535211841129359434e-01
2.045000000000000000e+02 5.519868453095519989e-01 2.958863387316766902e-01 1.521268159587713664e-01
2.047500000000000000e+02 5.514019147408825150e-01 2.978257831290234692e-01 1.507723021300944877e-01
2.050000000000000000e+02 5.509059586335147696e-01 2.996182849833010642e-01 1.494757563831844993e-01
2.052500000000000000e+02 5.505133388099232583e-01 3.012399782742801735e-01 1.482466829157962629e-01
2.055000000000000000e+02 5.502381506753104556e-01 3.026758685491117706e-01 1.470859807755792725e-01
2.057500000000000000e+02 5.500920987956032793e-01 3.039214132445508532e-01 1.459864879598462006e-01
2.060000000000000000e+02 5.500827273810295903e-01 3.049832275289924288e-01 1.449340450899777311e-01
2.062500000000000000e+02 5.502138072746141084e-01 3.058771925012351289e-01 1.439090002241509847e-01
2.065000000000000000e+02 5.504875788473582165e-01 3.066244180945972841e-01 1.428880030580440275e-01
2.067500000000000000e+02 5.509066189602291885e-01 3.072473882362903863e-01 1.418459928034805917e-01
2.070000000000000000e+02 5.514732848142815946e-01 3.077682563468736587e-01 1.407584588388452462e-01
2.072500000000000000e+02 5.521870980197721712e-01 3.082087704487882496e-01 1.396041315314390796e-01
2.075000000000000000e+02 5.530428345868041440e-01 3.085891173876643689e-01 1.383680480255313761e-01
2.077500000000000000e+02 5.540315920197029786e-01 3.089239037225547935e-01 1.370445042577425054e-01
2.080000000000000000e+02 5.551442320158455068e-01 3.092166779596461357e-01 1.356390900245083297e-01
2.082500000000000000e+02 5.563738186969133803e-01 3.094570973735817354e-01 1.341690839295044402e-01
2.085000000000000000e+02 5.577142931231215961e-01 3.096237867621168816e-01 1.326619201147616889e-01
2.087500000000000000e+02 5.591563468290552397e-01 3.096917245745063330e-01 1.311519285964386772e-01
2.090000000000000000e+02 5.606846745046570879e-01 3.096394874529503904e-01 1.296758380423937984e-01
2.092500000000000000e+02 5.622801114482030016e-01 3.094522656917303438e-01 1.282676228600658219e-01
2.095000000000000000e+02 5.639254609334001245e-01 3.091211967409481787e-01 1.269533423256526405e-01
2.097500000000000000e+02 5.656098108616394171e-01 3.086434311610393166e-01 1.257467579773215438e-01
2.100000000000000000e+02 5.673269821303732474e-01 3.080263944385243091e-01 1.246466234311029431e-01
2.102500000000000000e+02 5.690693872285450539e-01 3.072941920099266921e-01 1.236364207615282818e-01
2.105000000000000000e+02 5.708235537294374939e-01 3.064895762986986627e-01 1.226868699718649397e-01
2.107500000000000000e+02 5.725724728427292742e-01 3.056666650924092510e-01 1.217608620648621548e-01
2.110000000000000000e+02 5.743033416590119788e-01 3.048768330966156737e-01 1.208198252443723614e-01
2.112500000000000000e+02 5.760133679910264259e-01 3.041564286948463258e-01 1.198302033141277062e-01
2.115000000000000000e+02 5.777073962900779458e-01 3.035237668850360171e-01 1.187688368248863424e-01
2.117500000000000000e+02 5.793886201469883312e-01 3.029848961842593891e-01 1.176264836687519189e-01
2.120000000000000000e+02 5.810504813423820192e-01 3.025403118835519600e-01 1.164092067740657155e-01
2.122500000000000000e+02 5.826772686146455271e-01 3.021850826145763835e-01 1.151376487707780477e-01
2.125000000000000000e+02 5.842530044516600629e-01 3.019026908923891361e-01 1.138443046559516614e-01
2.127500000000000000e+02 5.857703788773769293e-01 3.016605936430033497e-01 1.125690274796196377e-01
2.130000000000000000e+02 5.872312840773994402e-01 3.014153729146489269e-01 1.113533430079516884e-01
2.132500000000000000e+02 5.886383625971487454e-01 3.011270604202808121e-01 1.102345769825706367e-01
2.135000000000000000e+02 5.899856636494049678e-01 3.007733846957024726e-01 1.092409516548921156e-01
2.137500000000000000e+02 5.912575685239923606e-01 3.003539714799503546e-01 1.083884599960567990e-01
2.140000000000000000e+02 5.924375050283756661e-01 2.998828008123199385e-01 1.076796941593046453e-01
2.142500000000000000e+02 5.935187171051311550e-01 2.993769424389602363e-01 1.071043404559087614e-01
2.145000000000000000e+02 5.945074794519873418e-01 2.988515306498602531e-01 1.066409898981516696e-01
2.147500000000000000e+02 5.954163335529600865e-01 2.983236358668987509e-01 1.062600305801410794e-01
2.150000000000000000e+02 5.962541501996041493e-01 2.978185310691138232e-01 1.059273187312821940e-01
2.152500000000000000e+02 5.970221921239226015e-01 2.973697600110069006e-01 1.056080478650700816e-01
2.155000000000000000e+02 5.977188745159025540e-01 2.970110436852302915e-01 1.052700817988677234e-01
2.157500000000000000e+02 5.983473806915841076e-01 2.967663524685092424e-01 1.048862668399067194e-01
2.160000000000000000e+02 5.989180017539987855e-01 2.966462769968956081e-01 1.044357212491057313e-01
2.162500000000000000e+02 5.994428602310520882e-01 2.966527330392159656e-01 1.039044067297318907e-01
2.165000000000000000e+02 5.999283733544673591e-01 2.967863682298090833e-01 1.032852584157242237e-01
2.167500000000000000e+02 6.003728309952162112e-01 2.970491590691844985e-01 1.025780099355994568e-01
2.170000000000000000e+02 6.007710899485405598e-01 2.974400399217123625e-01 1.017888701297475496e-01
2.172500000000000000e+02 6.011213983037343445e-01 2.979482969220295097e-01 1.009303047742362291e-01
2.175000000000000000e+02 6.014274621668667109e-01 2.985514602524618200e-01 1.000210775806718300e-01
2.177500000000000000e+02 6.016941436020443179e-01 2.992194828483437652e-01 9.908637354961258303e-02
2.180000000000000000e+02 6.019219265389939011e-01 2.999205130827440335e-01 9.815756037826214864e-02
2.182500000000000000e+02 6.021067348688193821e-01 3.006220493044702291e-01 9.727121582671052757e-02
2.185000000000000000e+02 6.022461176462969856e-01 3.012865450070634221e-01 9.646733734663998083e-02
2.187500000000000000e+02 6.023455790040059821e-01 3.018675927610335874e-01 9.578682823496074972e-02
2.190000000000000000e+02 6.024181551742429086e-01 3.023135113104868377e-01 9.526833351527008720e-02
2.192500000000000000e+02 6.024769105236964517e-01 3.025785772910364324e-01 9.494451218526803182e-02
2.195000000000000000e+02 6.025276967704044084e-01 3.026342267030872613e-01 9.483807652650849684e-02
2.197500000000000000e+02 6.025695378292010851e-01 3.024722318716793756e-01 9.495823029911899804e-02
2.200000000000000000e+02 6.026020600481305500e-01 3.020997644268304527e-01 9.529817552503969114e-02
2.202500000000000000e+02 6.026319832382650565e-01 3.015339171288773379e-01 9.583409963285791089e-02
2.205000000000000000e+02 6.026715161948396071e-01 3.008026975704038986e-01 9.652578623475646658e-02
2.207500000000000000e+02 6.027301919101963890e-01 2.999508836047917737e-01 9.731892448501211490e-02
2.210000000000000000e+02 6.028083616242613241e-01 2.990424738309136465e-01 9.814916454482536246e-02
2.212500000000000000e+02 6.028987360200799284e-01 2.981535547128661423e-01 9.894770926705388769e-02
2.215000000000000000e+02 6.029941836970436064e-01 2.973580156198413205e-01 9.964780068311494821e-02
2.217500000000000000e+02 6.030941831246682261e-01 2.967146042630293135e-01 1.001912126123022662e-01
2.220000000000000000e+02 6.032045583145876355e-01 2.962614304404653232e-01 1.005340112449472356e-01
2.222500000000000000e+02 6.033318093393564840e-01 2.960170362842866609e-01 1.006511543763578542e-01
2.225000000000000000e+02 6.034780526711751580e-01 2.959823725752593893e-01 1.005395747535662992e-01
2.227500000000000000e+02 6.036409600725631819e-01 2.961398239503515439e-01 1.002192159770853436e-01
2.230000000000000000e+02 6.038179901387397130e-01 2.964505444917630572e-01 9.973146536949714647e-02
2.232500000000000000e+02 6.040105772655051108e-01 2.968545342391535335e-01 9.913488849534127234e-02
2.235000000000000000e+02 6.042244875340582189e-01 2.972765965408174504e-01 9.849891592512424743e-02
2.237500000000000000e+02 6.044664386186315852e-01 2.976369543897610659e-01 9.789660699160723789e-02
2.240000000000000000e+02 6.047403047306902923e-01 2.978621826314072907e-01 9.739751263790315250e-02
2.242500000000000000e+02 6.050464987246562121e-01 2.978922627991683614e-01 9.706123847617562084e-02
2.245000000000000000e+02 6.053849246259035422e-01 2.976830107194913255e-01 9.693206465460486865e-02
2.247500000000000000e+02 6.057583639464128034e-01 2.972065663991872442e-01 9.703506965439963328e-02
2.250000000000000000e+02 6.061724613937025108e-01 2.964532267338478300e-01 9.737431187244986741e-02
2.252500000000000000e+02 6.066316146261637732e-01 2.954349985785035271e-01 9.793338679533271363e-02
2.255000000000000000e+02 6.071344185343794386e-01 2.941874361281892059e-01 9.867814533743216043e-02
2.257500000000000000e+02 6.076732909035611474e-01 2.927657776581355509e-01 9.956093143830281600e-02
2.260000000000000000e+02 6.082393784651658475e-01 2.912349676876617721e-01 1.005256538471718808e-01
2.262500000000000000e+02 6.088284010530663481e-01 2.896583849663648680e-01 1.015132139805693667e-01
2.265000000000000000e+02 6.094415697634034679e-01 2.880914872204225485e-01 1.024669430161740669e-01
2.267500000000000000e+02 6.100799594507946289e-01 2.865824044409578386e-01 1.033376361082475881e-01
2.270000000000000000e+02 6.107372317000526740e-01 2.851750751480103263e-01 1.040876931519365972e-01
2.272500000000000000e+02 6.113980503737258543e-01 2.839079868952438246e-01 1.046939627310308485e-01
2.275000000000000000e+02 6.120446828097524383e-01 2.828062364067227552e-01 1.051490807835255281e-01
2.277500000000000000e+02 6.126667464990243062e-01 2.818720136444339275e-01 1.054612398565416415e-01
2.280000000000000000e+02 6.132657347532013414e-01 2.810818530022504147e-01 1.056524122445487990e-01
2.282500000000000000e+02 6.138505369236522125e-01 2.803942294453005690e-01 1.057552336310471353e-01
2.285000000000000000e+02 6.144281424398216895e-01 2.797627988315691816e-01 1.058090587286095452e-01
2.287500000000000000e+02 6.149975803224154713e-01 2.791465161835161579e-01 1.058559034940683707e-01
2.290000000000000000e+02 6.155517317472236627e-01 2.785113935150080877e-01 1.059368747377685133e-01
2.292500000000000000e+02 6.160846662747297975e-01 2.778260006662316428e-01 1.060893330590390871e-01
2.295000000000000000e+02 6.165980572757550071e-01 2.770571863628737974e-01 1.063447563613712094e-01
2.297500000000000000e+02 6.171018033298165673e-01 2.761709257403026641e-01 1.067272709298816014e-01
2.300000000000000000e+02 6.176087888339015786e-01 2.751382603661897130e-01 1.072529507999084308e-01
2.302500000000000000e+02 6.181276089680010077e-01 2.739424065617249160e-01 1.079299844702747563e-01
2.305000000000000000e+02 6.186580203813369927e-01 2.725823985340430911e-01 1.087595810846203187e-01
2.307500000000000000e+02 6.191918786910004524e-01 2.710708982755183905e-01 1.097372230334810184e-01
2.310000000000000000e+02 6.197190472657300164e-01 2.694271387097757486e-01 1.108538140244933745e-01
2.312500000000000000e+02 6.202345514866092202e-01 2.676689916725399909e-01 1.120964568408516493e-01
2.315000000000000000e+02 6.207421354739898200e-01 2.658089829834644480e-01 1.134488815425452879e-01
2.317500000000000000e+02 6.212515351094007876e-01 2.638567113844914047e-01 1.148917535061077244e-01
2.320000000000000000e+02 6.217712798686079179e-01 2.618255659540191793e-01 1.164031541773724726e-01
2.322500000000000000e+02 6.223024472565322762e-01 2.597381023539411249e-01 1.179594503895272095e-01
2.325000000000000000e+02 6.228382592180121691e-01 2.576251769949579051e-01 1.195365637870300368e-01
2.327500000000000000e+02 6.233697117752652339e-01 2.555189087080178556e-01 1.211113795167172991e-01
2.330000000000000000e+02 6.238924241213829047e-01 2.534447158658121868e-01 1.226628600128045476e-01
2.332500000000000000e+02 6.244091568627212485e-01 2.514182932349021127e-01 1.241725499023772772e-01
2.335000000000000000e+02 6.249264441368240774e-01 2.494490093520660423e-01 1.256245465111099913e-01
2.337500000000000000e+02 6.254488314941895055e-01 2.475458253545465559e-01 1.270053431512639941e-01
2.340000000000000000e+02 6.259753633722794364e-01 2.457207541944473328e-01 1.283038824332724537e-01
2.342500000000000000e+02 6.265000601124932622e-01 2.439881957004558233e-01 1.295117441870511921e-01
2.345000000000000000e+02 6.270147102930170302e-01 2.423621843177148627e-01 1.306231053892675242e-01
2.347500000000000000e+02 6.275117109648746805e-01 2.408539643985030954e-01 1.316343246366220299e-01
2.350000000000000000e+02 6.279861971718341263e-01 2.394702875483795679e-01 1.325435152797866389e-01
2.352500000000000000e+02 6.284372732599461386e-01 2.382120404125794566e-01 1.333506863274747101e-01
2.355000000000000000e+02 6.288675192385135837e-01 2.370738483131876184e-01 1.340586324482980207e-01
2.357500000000000000e+02 6.292800503755479058e-01 2.360458562561476292e-01 1.346740933683049368e-01
2.360000000000000000e+02 6.296749213619134977e-01 2.351166555850140727e-01 1.352084230530722908e-01
2.362500000000000000e+02 6.300484067813810762e-01 2.342742762157423997e-01 1.356773170028761633e-01
2.365000000000000000e+02 6.303967433637726048e-01 2.335035799199524087e-01 1.360996767162761800e-01
2.367500000000000000e+02 6.307211669886974015e-01 2.327828994569940690e-01 1.364959335543088625e-01
2.370000000000000000e+02 6.310286412564753977e-01 2.320853086384830344e-01 1.368860501050420675e-01
2.372500000000000000e+02 6.313265424125344971e-01 2.313861535900383903e-01 1.372873039974266129e-01
2.375000000000000000e+02 6.316156132466459461e-01 2.306723151986802278e-01 1.377120715546745477e-01
2.377500000000000000e+02 6.318879834300484832e-01 2.299459526243783913e-01 1.381660639455736250e-01
2.380000000000000000e+02 6.321322392343904362e-01 2.292202619021057597e-01 1.386474988635040262e-01
2.382500000000000000e+02 6.323406209791135879e-01 2.285119303368478572e-01 1.391474486840390545e-01
2.385000000000000000e+02 6.325115361559385807e-01 2.278371757244825879e-01 1.396512881195802747e-01
2.387500000000000000e+02 6.326453464819922212e-01 2.272136810433265930e-01 1.401409724746804364e-01
2.390000000000000000e+02 6.327383567191482427e-01 2.266638315478632371e-01 1.405978117329888533e-01
2.392500000000000000e+02 6.327813615638235856e-01 2.262133350777419394e-01 1.410053033584344473e-01
2.395000000000000000e+02 6.327645506091439387e-01 2.258839815434959819e-01 1.413514678473605235e-01
2.397500000000000000e+02 6.326842821024636354e-01 2.256855523832737576e-01 1.416301655142637450e-01
2.400000000000000000e+02 6.325458158573005196e-01 2.256130095015420611e-01 1.418411746411581409e-01
2.402500000000000000e+02 6.323601391577400310e-01 2.256506440953474635e-01 1.419892167469129496e-01
2.405000000000000000e+02 6.321383648935423594e-01 2.257793176237688215e-01 1.420823174826885138e-01
2.407500000000000000e+02 6.318889664769431480e-01 2.259812198061068034e-01 1.421298137169498543e-01
2.410000000000000000e+02 6.316198459519865027e-01 2.262399705085688661e-01 1.421401835394442426e-01
2.412500000000000000e+02 6.313427211239257542e-01 2.265383335810688681e-01 1.421189452950062382e-01
2.415000000000000000e+02 6.310748885228392169e-01 2.268580405399629185e-01 1.420670709371982809e-01
2.417500000000000000e+02 6.308357083844670088e-01 2.271839308073800023e-01 1.419803608081531832e-01
2.420000000000000000e+02 6.306397484667111142e-01 2.275103652768710460e-01 1.418498862564180341e-01
2.422500000000000000e+02 6.304918394530314441e-01 2.278449787461062914e-01 1.416631818008628474e-01
2.425000000000000000e+02 6.303881424423802837e-01 2.282061058942693177e-01 1.414057516633508982e-01
2.427500000000000000e+02 6.303220249043889334e-01 2.286152953084561457e-01 1.410626797871556704e-01
2.430000000000000000e+02 6.302890272557990503e-01 2.290906311549303909e-01 1.406203415892712805e-01
2.432500000000000000e+02 6.302859664897521030e-01 2.296458885932102512e-01 1.400681449170385340e-01
2.435000000000000000e+02 6.303054484411103608e-01 2.302945384022730968e-01 1.394000131566164313e-01
2.437500000000000000e+02 6.303324431764795177e-01 2.310522402572011968e-01 1.386153165663196463e-01
2.440000000000000000e+02 6.303481038788796287e-01 2.319326825426370475e-01 1.377192135784831573e-01
2.442500000000000000e+02 6.303383760098459909e-01 2.329390462971575593e-01 1.367225776929962000e-01
2.445000000000000000e+02 6.302994150331961976e-01 2.340589516611743248e-01 1.356416333056288115e-01
2.447500000000000000e+02 6.302346754406173979e-01 2.352680959650498282e-01 1.344972285943319690e-01
2.450000000000000000e+02 6.301472400632366355e-01 2.365391097516862939e-01 1.333136501850776812e-01
2.452500000000000000e+02 6.300359759627223166e-01 2.378469605347232896e-01 1.321170635025556428e-01
2.455000000000000000e+02 6.298997623231790133e-01 2.391664417347484639e-01 1.309337959420725506e-01
2.457500000000000000e+02 6.297452148560827023e-01 2.404661845937164366e-01 1.297886005502018048e-01
2.460000000000000000e+02 6.295893181709271147e-01 2.417077836411657965e-01 1.287028981879063116e-01
2.462500000000000000e+02 6.294536564894293029e-01 2.428532757800602460e-01 1.276930677305097017e-01
2.465000000000000000e+02 6.293554830314607162e-01 2.438754215180161111e-01 1.267690954505231726e-01
2.467500000000000000e+02 6.293039768676164103e-01 2.447620246272972366e-01 1.259339985050866861e-01
2.470000000000000000e+02 6.293047265476792163e-01 2.455110939603186715e-01 1.251841794920026396e-01
2.472500000000000000e+02 6.293670640053796728e-01 2.461224853651024502e-01 1.245104506295172803e-01
2.475000000000000000e+02 6.295060351796292197e-01 2.465946703118970518e-01 1.238992945084737562e-01
2.477500000000000000e+02 6.297362005122428830e-01 2.469296648525209359e-01 1.233341346352359175e-01
2.480000000000000000e+02 6.300630126719931612e-01 2.471403199281686502e-01 1.227966673998386327e-01
2.482500000000000000e+02 6.304806479022149190e-01 2.472510874517818702e-01 1.222682646460039046e-01
2.485000000000000000e+02 6.309789498241789030e-01 2.472899028440908586e-01 1.217311473317302523e-01
2.487500000000000000e+02 6.315528039867557286e-01 2.472782796151282159e-01 1.211689163981161943e-01
2.490000000000000000e+02 6.322043688184473265e-01 2.472292014580530772e-01 1.205664297234988191e-01
2.492500000000000000e+02 6.329357297583944053e-01 2.471546410207242084e-01 1.199096292208815806e-01
2.495000000000000000e+02 6.337398035224608428e-01 2.470741038265357459e-01 1.191860926510037721e-01
2.497500000000000000e+02 6.345992097387085362e-01 2.470142424039991902e-01 1.183865478572922736e-01
2.500000000000000000e+02 6.354945235640749868e-01 2.469986549415801869e-01 1.175068214943452705e-01
2.502500000000000000e+02 6.364134417772253638e-01 2.470371282636179555e-01 1.165494299591568750e-01
2.505000000000000000e+02 6.373515827634236297e-01 2.471240094479710547e-01 1.155244077886053156e-01
2.507500000000000000e+02 6.383049321474185689e-01 2.472456115475302196e-01 1.144494563050515168e-01
2.510000000000000000e+02 6.392624045973072100e-01 2.473881105487735210e-01 1.133494848539191024e-01
2.512500000000000000e+02 6.402063359970960876e-01 2.475384667419919249e-01 1.122551972609120846e-01
2.515000000000000000e+02 6.411198702227964841e-01 2.476799166430515842e-01 1.112002131341521538e-01
2.517500000000000000e+02 6.419932893428935694e-01 2.477899672965199751e-01 1.102167433605859836e-01
2.520000000000000000e+02 6.428235697929960413e-01 2.478457005919962319e-01 1.093307296150078378e-01
2.522500000000000000e+02 6.436088194325487732e-01 2.478333747344665383e-01 1.085578058329847301e-01
2.525000000000000000e+02 6.443441818501467466e-01 2.477547585444533906e-01 1.079010596053999738e-01
2.527500000000000000e+02 6.450231022591950136e-01 2.476261261311751005e-01 1.073507716096299969e-01
2.530000000000000000e+02 6.456419213530859569e-01 2.474722687308507085e-01 1.068858099160634317e-01
2.532500000000000000e+02 6.462030154135205429e-01 2.473205855999723590e-01 1.064763989865072785e-01
2.535000000000000000e+02 6.467138663181366542e-01 2.471979924746532664e-01 1.060881412072114949e-01
2.537500000000000000e+02 6.471837924417556120e-01 2.471292407612887265e-01 1.056869667969566051e-01
2.540000000000000000e+02 6.476216239733509905e-01 2.471341843747557887e-01 1.052441916518933179e-01
2.542500000000000000e+02 6.480360144211356754e-01 2.472233981788478363e-01 1.047405874000152531e-01
2.545000000000000000e+02 6.484372404703674375e-01 2.473941028328793257e-01 1.041686566967536115e-01
2.547500000000000000e+02 6.488379971950890557e-01 2.476290586199875188e-01 1.035329441849238558e-01
2.550000000000000000e+02 6.492517850939938384e-01 2.478994937425282041e-01 1.028487211634779297e-01
2.552500000000000000e+02 6.496896696194756071e-01 2.481708049058915511e-01 1.021395254746329667e-01
2.555000000000000000e+02 6.501578085169205101e-01 2.484082253919870364e-01 1.014339660910919538e-01
2.557500000000000000e+02 6.506574547754179205e-01 2.485803685895062731e-01 1.007621766350759451e-01
2.560000000000000000e+02 6.511869610515079732e-01 2.486606604730858816e-01 1.001523784754055901e-01
2.562500000000000000e+02 6.517434524494927217e-01 2.486284962188487491e-01 9.962805133165902882e-02
2.565000000000000000e+02 6.523222780394699605e-01 2.484716494952979027e-01 9.920607246523213685e-02
2.567500000000000000e+02 6.529148644792078793e-01 2.481892460905545661e-01 9.889588943023761014e-02
2.570000000000000000e+02 6.535074408649058642e-01 2.477930552573917589e-01 9.869950387770232147e-02
2.572500000000000000e+02 6.540827035535985434e-01 2.473053536191612001e-01 9.861194282724020099e-02
2.575000000000000000e+02 6.546237709402915605e-01 2.467542014218599977e-01 9.862202763784846948e-02
2.577500000000000000e+02 6.551176300502479233e-01 2.461689023848999958e-01 9.871346756485158136e-02
2.580000000000000000e+02 6.555557341984954434e-01 2.455778968868129186e-01 9.886636891469209598e-02
2.582500000000000000e+02 6.559319444398798993e-01 2.450089837635885948e-01 9.905907179653217209e-02
2.585000000000000000e+02 6.562405371718301739e-01 2.444894754720316477e-01 9.926998735613860869e-02
2.587500000000000000e+02 6.564767100061708049e-01 2.440442011631585306e-01 9.947908883067088648e-02
2.590000000000000000e+02 6.566394089810132506e-01 2.436916260365030173e-01 9.966896498248331571e-02
2.592500000000000000e+02 6.567335737230508563e-01 2.434408083396190636e-01 9.982561793733100985e-02
2.595000000000000000e+02 6.567689561437309864e-01 2.432918641030712426e-01 9.993917975319846492e-02
2.597500000000000000e+02 6.567557423002328143e-01 2.432398002922577795e-01 1.000044574075093229e-01
2.600000000000000000e+02 6.567003123114304453e-01 2.432786603227493072e-01 1.000210273658207749e-01
2.602500000000000000e+02 6.566044849675066741e-01 2.434027711055345711e-01 9.999274392695879643e-02
2.605000000000000000e+02 6.564679669598001421e-01 2.436051560424438989e-01 9.992687699775576471e-02
2.607500000000000000e+02 6.562904104007138972e-01 2.438763068582209537e-01 9.983328274106488542e-02
2.610000000000000000e+02 6.560698497150638797e-01 2.442063110776127310e-01 9.972383920732341700e-02
2.612500000000000000e+02 6.557985978577676178e-01 2.445893535912611050e-01 9.961204855097206823e-02
2.615000000000000000e+02 6.554610662028892420e-01 2.450263796378029379e-01 9.951255415930759796e-02
2.617500000000000000e+02 6.550365775761815001e-01 2.455229574789574709e-01 9.944046494486188936e-02
2.620000000000000000e+02 6.545053669365499260e-01 2.460840172170140894e-01 9.941061584643635929e-02
2.622500000000000000e+02 6.538526076174274726e-01 2.467104296998540169e-01 9.943696268271880190e-02
2.625000000000000000e+02 6.530679153216861765e-01 2.473999109286302844e-01 9.953217374968340025e-02
2.627500000000000000e+02 6.521429533284224256e-01 2.481497464232180206e-01 9.970730024835999794e-02
2.630000000000000000e+02 6.510720801177126704e-01 2.489565572625573320e-01 9.997136261973080251e-02
2.632500000000000000e+02 6.498572246592089208e-01 2.498119805454295239e-01 1.003307947953619439e-01
2.635000000000000000e+02 6.485125859385474367e-01 2.506985746380044899e-01 1.007888394234479207e-01
2.637500000000000000e+02 6.470641901552798281e-01 2.515907464678028838e-01 1.013450633769167608e-01
2.640000000000000000e+02 6.455441716065940527e-01 2.524607166925001422e-01 1.019951117009054442e-01
2.642500000000000000e+02 6.439850970760694349e-01 2.532842179040538100e-01 1.027306850198774213e-01
2.645000000000000000e+02 6.424189376442072108e-01 2.540414455541736838e-01 1.035396168016190083e-01
2.647500000000000000e+02 6.408794888072120166e-01 2.547145630609388145e-01 1.044059481318497379e-01
2.650000000000000000e+02 6.394028725919900236e-01 2.552870801358466668e-01 1.053100472721636427e-01
2.652500000000000000e+02 6.380227606755164427e-01 2.557482692580358985e-01 1.062289700664471870e-01
2.655000000000000000e+02 6.367633630317920401e-01 2.560993882808078048e-01 1.071372486874004326e-01
2.657500000000000000e+02 6.356364121004394185e-01 2.563554765426202531e-01 1.080081113569408002e-01
2.660000000000000000e+02 6.346448348705099329e-01 2.565402385518318340e-01 1.088149265776582331e-01
2.662500000000000000e+02 6.337892957617596856e-01 2.566780753055697417e-01 1.095326289326700453e-01
2.665000000000000000e+02 6.330710373255252765e-01 2.567899226916847688e-01 1.101390399827902461e-01
2.667500000000000000e+02 6.324887209502487728e-01 2.568951240356088794e-01 1.106161550141424588e-01
2.670000000000000000e+02 6.320335633171106915e-01 2.570150170869719419e-01 1.109514195959178107e-01
2.672500000000000000e+02 6.316891564323168229e-01 2.571720639257976670e-01 1.111387796418858015e-01
2.675000000000000000e+02 6.314377577817330556e-01 2.573831164958148010e-01 1.111791257224520602e-01
2.677500000000000000e+02 6.312678863737406498e-01 2.576522094930874252e-01 1.110799041331725912e-01
2.680000000000000000e+02 6.311762146427586373e-01 2.579697256512162307e-01 1.108540597060260202e-01
2.682500000000000000e+02 6.311619905810526010e-01 2.583192471282603764e-01 1.105187622906872447e-01
2.685000000000000000e+02 6.312196322766400192e-01 2.586860845077465498e-01 1.100942832156140833e-01
2.687500000000000000e+02 6.313373080303305018e-01 2.590596388327159882e-01 1.096030531369536765e-01
2.690000000000000000e+02 6.315033378433861921e-01 2.594279319579875231e-01 1.090687301986263957e-01
2.692500000000000000e+02 6.317142025742539246e-01 2.597705516024674255e-01 1.085152458232787331e-01
2.695000000000000000e+02 6.319757294852305085e-01 2.600582056491376193e-01 1.079660648656317057e-01
2.697500000000000000e+02 6.322954183155543584e-01 2.602606724006800154e-01 1.074439092837660426e-01
2.700000000000000000e+02 6.326728588786383334e-01 2.603562904301019998e-01 1.069708506912594725e-01
2.702500000000000000e+02 6.330972557752966301e-01 2.603344432604693948e-01 1.065683009642334894e-01
2.705000000000000000e+02 6.335545353171723182e-01 2.601890524195936139e-01 1.062564122632340957e-01
2.707500000000000000e+02 6.340371699904820968e-01 2.599100754130689861e-01 1.060527545964496388e-01
2.710000000000000000e+02 6.345473399701297978e-01 2.594821229991128853e-01 1.059705370307572475e-01
2.712500000000000000e+02 6.350906599833330279e-01 2.588925549915166990e-01 1.060167850251512861e-01
2.715000000000000000e+02 6.356664995819873987e-01 2.581426924226247754e-01 1.061908079953879369e-01
2.717500000000000000e+02 6.362641013669898538e-01 2.572526900798169924e-01 1.064832085531931261e-01
2.720000000000000000e+02 6.368678273304946291e-01 2.562565121618248787e-01 1.068756605076801869e-01
2.722500000000000000e+02 6.374666006232689863e-01 2.551917695032605016e-01 1.073416298734693880e-01
2.725000000000000000e+02 6.380594835185057212e-01 2.540924338619040546e-01 1.078480826195898634e-01
2.727500000000000000e+02 6.386536074627062742e-01 2.529882974192259049e-01 1.083580951180680707e-01
2.730000000000000000e+02 6.392579170795736898e-01 2.519078622178609894e-01 1.088342207025648489e-01
2.732500000000000000e+02 6.398787983968787785e-01 2.508788715877439124e-01 1.092423300153770593e-01
2.735000000000000000e+02 6.405203856012333663e-01 2.499242732266050426e-01 1.095553411721622017e-01
2.737500000000000000e+02 6.411871782326321600e-01 2.490568506110198421e-01 1.097559711563478868e-01
2.740000000000000000e+02 6.418849727452873299e-01 2.482772914624619132e-01 1.098377357922518671e-01
2.742500000000000000e+02 6.426191371081642068e-01 2.475768464120172707e-01 1.098040164798185225e-01
2.745000000000000000e+02 6.433925508244136005e-01 2.469417369003087670e-01 1.096657122752774383e-01
2.747500000000000000e+02 6.442055439084660717e-01 2.463561585050015323e-01 1.094382975865318131e-01
2.750000000000000000e+02 6.450574238932160753e-01 2.458036817734459423e-01 1.091388943333393285e-01
2.752500000000000000e+02 6.459471166244644680e-01 2.452692629866297658e-01 1.087836203889060577e-01
2.755000000000000000e+02 6.468717633376566134e-01 2.447428390725365221e-01 1.083853975898058375e-01
2.757500000000000000e+02 6.478247828952374832e-01 2.442226435945613339e-01 1.079525735102015715e-01
2.760000000000000000e+02 6.487958558947213294e-01 2.437153634945267988e-01 1.074887806107518162e-01
2.762500000000000000e+02 6.497735757390046274e-01 2.432322418569699551e-01 1.069941824040268469e-01
2.765000000000000000e+02 6.507487482271765433e-01 2.427834891865132128e-01 1.064677625863102162e-01
2.767500000000000000e+02 6.517158752566282187e-01 2.423741897314232174e-01 1.059099350119492994e-01
2.770000000000000000e+02 6.526720250952576796e-01 2.420032844211504330e-01 1.053246904835926923e-01
2.772500000000000000e+02 6.536146175801264002e-01 2.416646578834759640e-01 1.047207245363976080e-01
2.775000000000000000e+02 6.545404317498521030e-01 2.413482262770009212e-01 1.041113419731474476e-01
2.777500000000000000e+02 6.554465688132848911e-01 2.410401821185585436e-01 1.035132490681566764e-01
2.780000000000000000e+02 6.563322672057275708e-01 2.407231765894441711e-01 1.029445562048286050e-01
2.782500000000000000e+02 6.571994290386448112e-01 2.403781606854858421e-01 1.024224102758699018e-01
2.785000000000000000e+02 6.580509057914425419e-01 2.399883782396043663e-01 1.019607159689532583e-01
2.787500000000000000e+02 6.588876142790014434e-01 2.395440031377578105e-01 1.015683825832408710e-01
2.790000000000000000e+02 6.597066293138655890e-01 2.390449764729186688e-01 1.012483942132161585e-01
2.792500000000000000e+02 6.605018510788455144e-01 2.385004060661065628e-01 1.009977428550481449e-01
2.795000000000000000e+02 6.612667355378001321e-01 2.379252488745835781e-01 1.008080155876158457e-01
2.797500000000000000e+02 6.619971408240089561e-01 2.373364724384021129e-01 1.006663867375893473e-01
2.800000000000000000e+02 6.626921571922366194e-01 2.367509367609827997e-01 1.005569060467805809e-01
2.802500000000000000e+02 6.633522712881924077e-01 2.361856728908581782e-01 1.004620558209498304e-01
2.805000000000000000e+02 6.639764056358402611e-01 2.356591891230798153e-01 1.003644052410803816e-01
2.807500000000000000e+02 6.645605558106141286e-01 2.351914458604559832e-01 1.002479983289299992e-01
2.810000000000000000e+02 6.650999638629884192e-01 2.348008282000098867e-01 1.000992079370018051e-01
2.812500000000000000e+02 6.655934765897590921e-01 2.344993452871876882e-01 9.990717812305369150e-02
2.815000000000000000e+02 6.660461099474479507e-01 2.342896266957746332e-01 9.966426335677812387e-02
2.817500000000000000e+02 6.664667693283449212e-01 2.341665324591273856e-01 9.936669821252780421e-02
2.820000000000000000e+02 6.668626206628145425e-01 2.341221086610527635e-01 9.901527067613218047e-02
2.822500000000000000e+02 6.672355899409472269e-01 2.341488695691808508e-01 9.861554048987143661e-02
2.825000000000000000e+02 6.675844724752759696e-01 2.342381486515964784e-01 9.817737887312791289e-02
2.827500000000000000e+02 6.679102401288180557e-01 2.343757664832027410e-01 9.771399338797961964e-02
2.830000000000000000e+02 6.682183150300219365e-01 2.345410008865992380e-01 9.724068408337874225e-02
2.832500000000000000e+02 6.685150613050574453e-01 2.347115850105359613e-01 9.677335368440695418e-02
2.835000000000000000e+02 6.688029171468894418e-01 2.348704079883541240e-01 9.632667486475615659e-02
2.837500000000000000e+02 6.690804333210946808e-01 2.350075045619130221e-01 9.591206211699263018e-02
2.840000000000000000e+02 6.693478989227270581e-01 2.351161648149716066e-01 9.553593626230141855e-02
2.842500000000000000e+02 6.696117426650338711e-01 2.351895112281332523e-01 9.519874610683361216e-02
2.845000000000000000e+02 6.698816725938718797e-01 2.352235192856549917e-01 9.489480812047301761e-02
2.847500000000000000e+02 6.701630203814976650e-01 2.352242759113039594e-01 9.461270370719813971e-02
2.850000000000000000e+02 6.704531205050581200e-01 2.352107768535745547e-01 9.433610264136679802e-02
2.852500000000000000e+02 6.707468605778659221e-01 2.352079283029850920e-01 9.404521111914869447e-02
2.855000000000000000e+02 6.710453986340610966e-01 2.352355797205158416e-01 9.371902164542278424e-02
2.857500000000000000e+02 6.713575983888878662e-01 2.353043317154251968e-01 9.333806989568707579e-02
2.860000000000000000e+02 6.716913265877181294e-01 2.354216767668049215e-01 9.288699664547719892e-02
2.862500000000000000e+02 6.720439184219878515e-01 2.355997036074443385e-01 9.235637797056729659e-02
2.865000000000000000e+02 6.724031442008860937e-01 2.358530290271856344e-01 9.174382677192864655e-02
2.867500000000000000e+02 6.727583101569836188e-01 2.361870376834463992e-01 9.105465215957000980e-02
2.870000000000000000e+02 6.731095283379873173e-01 2.365883370198027524e-01 9.030213464221090169e-02
2.872500000000000000e+02 6.734647114345189145e-01 2.370281399261738309e-01 8.950714863930742116e-02
2.875000000000000000e+02 6.738279812157073057e-01 2.374750999148693142e-01 8.869691886942381032e-02
2.877500000000000000e+02 6.741927730915844297e-01 2.379042097720900362e-01 8.790301713632528435e-02
2.880000000000000000e+02 6.745472173731384968e-01 2.382939279147532896e-01 8.715885471210904623e-02
2.882500000000000000e+02 6.748852189203791152e-01 2.386179724705527749e-01 8.649680860906752700e-02
2.885000000000000000e+02 6.752106187494448797e-01 2.388442522125379663e-01 8.594512903801762582e-02
2.887500000000000000e+02 6.755306941530325737e-01 2.389442210206104700e-01 8.552508482635694242e-02
2.890000000000000000e+02 6.758471629371820555e-01 2.389038370814032253e-01 8.524899998141527435e-02
2.892500000000000000e+02 6.761545594609067455e-01 2.387259486846144974e-01 8.511949185447903465e-02
2.895000000000000000e+02 6.764462933944221934e-01 2.384241083549191731e-01 8.512959825065902209e-02
2.897500000000000000e+02 6.767207186650312511e-01 2.380159394413777774e-01 8.526334189359183191e-02
2.900000000000000000e+02 6.769814690509277089e-01 2.375217196461010261e-01 8.549681130297182019e-02
2.902500000000000000e+02 6.772337797929697256e-01 2.369659191299744450e-01 8.580030107705521880e-02
2.905000000000000000e+02 6.774818040339767311e-01 2.363765196511709021e-01 8.614167631485294963e-02
2.907500000000000000e+02 6.777284358144690657e-01 2.357814029071189366e-01 8.649016127841196999e-02
2.910000000000000000e+02 6.779755781992538033e-01 2.352051161297446513e-01 8.681930567100151763e-02
2.912500000000000000e+02 6.782236464787182451e-01 2.346678068688014540e-01 8.710854665248018991e-02
2.915000000000000000e+02 6.784720916278541569e-01 2.341840085695257589e-01 8.734389980262022291e-02
2.917500000000000000e+02 6.787221486141421511e-01 2.337591615220027119e-01 8.751868986385455407e-02
2.920000000000000000e+02 6.789795004021397240e-01 2.333859700056367115e-01 8.763452959222392535e-02
2.922500000000000000e+02 6.792532176499190832e-01 2.330449644570865286e-01 8.770181789299466568e-02
2.925000000000000000e+02 6.795508107500165540e-01 2.327102987702018011e-01 8.773889047978128408e-02
2.927500000000000000e+02 6.798739164379519195e-01 2.323563512485284921e-01 8.776973231352044880e-02
2.930000000000000000e+02 6.802188946934433211e-01 2.319600766454738283e-01 8.782102866108287831e-02
2.932500000000000000e+02 6.805817506647847681e-01 2.314987771166215347e-01 8.791947221859483519e-02
2.935000000000000000e+02 6.809621632590017182e-01 2.309481964429361267e-01 8.808964029806168328e-02
2.937500000000000000e+02 6.813624223684657810e-01 2.302854658137414301e-01 8.835211181779220602e-02
2.940000000000000000e+02 6.817825561584367478e-01 2.294959903108649002e-01 8.872145353069899043e-02
2.942500000000000000e+02 6.822168703734270423e-01 2.285788618914124104e-01 8.920426773516017260e-02
2.945000000000000000e+02 6.826557727475985882e-01 2.275461765623700283e-01 8.979805069003127249e-02
2.947500000000000000e+02 6.830910404741989961e-01 2.264174039978317232e-01 9.049155552796969704e-02
2.950000000000000000e+02 6.835193371678158769e-01 2.252139899231015985e-01 9.126667290908346830e-02
2.952500000000000000e+02 6.839408984390611401e-01 2.239579993594860707e-01 9.210110220145356630e-02
2.955000000000000000e+02 6.843556384389126723e-01 2.226734469035726860e-01 9.297091465751433637e-02
2.957500000000000000e+02 6.847616646792873407e-01 2.213857510437438614e-01 9.385258427696957506e-02
2.960000000000000000e+02 6.851579228970730018e-01 2.201174240370444291e-01 9.472465306588347123e-02
2.962500000000000000e+02 6.855477027343839236e-01 2.188829773787232813e-01 9.556931988689290614e-02
2.965000000000000000e+02 6.859383403548380276e-01 2.176878294943431214e-01 9.637383015081908699e-02
2.967500000000000000e+02 6.863367310056511794e-01 2.165321486064970546e-01 9.713112038785268187e-02
2.970000000000000000e+02 6.867451609898764797e-01 2.154155617429873715e-01 9.783927726713602391e-02
2.972500000000000000e+02 6.871619701616511477e-01 2.143380391416303543e-01 9.849999069671888652e-02
2.975000000000000000e+02 6.875862870356233003e-01 2.132969806521018974e-01 9.911673231227491332e-02
2.977500000000000000e+02 6.880213230509157896e-01 2.122853361484012824e-01 9.969334080068353865e-02
2.980000000000000000e+02 6.884719942355077560e-01 2.112948818737497292e-01 1.002331238907430422e-01
2.982500000000000000e+02 6.889385999732280386e-01 2.103232883330042879e-01 1.007381116937678955e-01
2.985000000000000000e+02 6.894131421180986763e-01 2.093786338446598227e-01 1.012082240372427222e-01
2.987500000000000000e+02 6.898823685496444647e-01 2.084769786120181656e-01 1.016406528383371338e-01
2.990000000000000000e+02 6.903348191189973004e-01 2.076351114682245258e-01 1.020300694127787011e-01
2.992500000000000000e+02 6.907646193071249607e-01 2.068654619803661499e-01 1.023699187125097498e-01
2.995000000000000000e+02 6.911679593955726286e-01 2.061776883422528628e-01 1.026543522621754106e-01
2.997500000000000000e+02 6.915362776571748471e-01 2.055837518217222826e-01 1.028799705211029952e-01
3.000000000000000000e+02 6.918541179739183811e-01 2.050990633849218148e-01 1.030468186411594017e-01
3.002500000000000000e+02 6.921054702174700424e-01 2.047358495751391838e-01 1.031586802073914816e-01
3.005000000000000000e+02 6.922833134857758752e-01 2.044936847236231148e-01 1.032230017906005104e-01
3.007500000000000000e+02 6.923932820725469117e-01 2.043561610429713571e-01 1.032505568844820087e-01
3.010000000000000000e+02 6.924478761724088827e-01 2.042975108315774335e-01 1.032546129960145997e-01
3.012500000000000000e+02 6.924573239646845124e-01 2.042932523786755161e-01 1.032494236566399576e-01
3.015000000000000000e+02 6.924265816158167164e-01 2.043250676868344495e-01 1.032483506973493198e-01
3.017500000000000000e+02 6.923610351074201974e-01 2.043766425836642253e-01 1.032623223089154663e-01
3.020000000000000000e+02 6.922736344500741712e-01 2.044271701768030636e-01 1.032991953731230983e-01
3.022500000000000000e+02 6.921840540624371041e-01 2.044519359026169547e-01 1.033640100349455804e-01
3.025000000000000000e+02 6.921091218171191439e-01 2.044312163293528495e-01 1.034596618535283674e-01
3.027500000000000000e+02 6.920533181628802932e-01 2.043591699268401396e-01 1.035875119102801778e-01
3.030000000000000000e+02 6.920085315382420443e-01 2.042437015721592086e-01 1.037477668895988858e-01
3.032500000000000000e+02 6.919625299035166988e-01 2.040977967494413958e-01 1.039396733470421968e-01
3.035000000000000000e+02 6.919068899700157038e-01 2.039315808159382071e-01 1.041615292140470744e-01
3.037500000000000000e+02 6.918367780488635654e-01 2.037527951480518351e-01 1.044104268030849048e-01
3.040000000000000000e+02 6.917442941210598661e-01 2.035740073786241888e-01 1.046816985003161671e-01
3.042500000000000000e+02 6.916140699974291373e-01 2.034176865740388584e-01 1.049682434285320043e-01
3.045000000000000000e+02 6.914266136749285252e-01 2.033133072612385850e-01 1.052600790638332229e-01
3.047500000000000000e+02 6.911664358037770128e-01 2.032890662598313969e-01 1.055444979363921454e-01
3.050000000000000000e+02 6.908273206271442479e-01 2.033655935319466923e-01 1.058070858409084214e-01
3.052500000000000000e+02 6.904104188426787303e-01 2.035560048115627740e-01 1.060335763457593283e-01
3.055000000000000000e+02 6.899182905784716491e-01 2.038695569233235361e-01 1.062121524982053145e-01
3.057500000000000000e+02 6.893513142514988701e-01 2.043131434320535067e-01 1.063355423164479702e-01
3.060000000000000000e+02 6.887098371117705842e-01 2.048878410714003173e-01 1.064023218168293206e-01
3.062500000000000000e+02 6.879994770158274209e-01 2.055833383432542627e-01 1.064171846409183303e-01
3.065000000000000000e+02 6.872339089372592191e-01 2.063758226747822444e-01 1.063902683879585087e-01
3.067500000000000000e+02 6.864322230068411468e-01 2.072320946978491452e-01 1.063356822953098746e-01
3.070000000000000000e+02 6.856131520051397255e-01 2.081175805904906251e-01 1.062692674043693164e-01
3.072500000000000000e+02 6.847911401355659677e-01 2.090031732564115730e-01 1.062056866080231810e-01
3.075000000000000000e+02 6.839769389679721812e-01 2.098677467966157673e-01 1.061553142354118989e-01
3.077500000000000000e+02 6.831806364476868954e-01 2.106975958754639666e-01 1.061217676768491242e-01
3.080000000000000000e+02 6.824130120397022825e-01 2.114861536676444220e-01 1.061008342926537673e-01
3.082500000000000000e+02 6.816834874829523772e-01 2.122355501035659286e-01 1.060809624134821660e-01
3.085000000000000000e+02 6.809966477115940720e-01 2.129584849219972043e-01 1.060448673664084046e-01
3.087500000000000000e+02 6.803505644323588619e-01 2.136777623933903691e-01 1.059716731742505746e-01
3.090000000000000000e+02 6.797379777089465058e-01 2.144226885537530158e-01 1.058393337373007281e-01
3.092500000000000000e+02 6.791490732551931364e-01 2.152236015496200583e-01 1.056273251951868053e-01
3.095000000000000000e+02 6.785741425317520781e-01 2.161064491342746252e-01 1.053194083339731163e-01
3.097500000000000000e+02 6.780052740531553601e-01 2.170888658055401821e-01 1.049058601413041247e-01
3.100000000000000000e+02 6.774368756198136943e-01 2.181785695037680162e-01 1.043845548764188030e-01
3.102500000000000000e+02 6.768649110208171393e-01 2.193743059879287582e-01 1.037607829912542967e-01
3.105000000000000000e+02 6.762857518593172745e-01 2.206679901309634151e-01 1.030462580097190883e-01
3.107500000000000000e+02 6.756964340618507592e-01 2.220457312724455068e-01 1.022578346657034842e-01
3.110000000000000000e+02 6.750973549869597745e-01 2.234865564947204064e-01 1.014160885183195693e-01
3.112500000000000000e+02 6.744954869582522328e-01 2.249608742593088850e-01 1.005436387824385214e-01
3.115000000000000000e+02 6.739042503242675952e-01 2.264324864827458594e-01 9.966326319298646208e-02
3.117500000000000000e+02 6.733386550058156894e-01 2.278651378370805669e-01 9.879620715710399348e-02
3.120000000000000000e+02 6.728090853563620799e-01 2.292297858314425729e-01 9.796112881219487534e-02
3.122500000000000000e+02 6.723194501313473070e-01 2.305068036667743681e-01 9.717374620187843592e-02
3.125000000000000000e+02 6.718714469186035654e-01 2.316817161821773385e-01 9.644683689921912384e-02
3.127500000000000000e+02 6.714704532718682728e-01 2.327393651619667492e-01 9.579018156616497803e-02
3.130000000000000000e+02 6.711268064957101043e-01 2.336628594666323444e-01 9.521033403765759295e-02
3.132500000000000000e+02 6.708508253190655912e-01 2.344388011790825566e-01 9.471037350185211590e-02
3.135000000000000000e+02 6.706465609367825431e-01 2.350636491678218531e-01 9.428978989539563149e-02
3.137500000000000000e+02 6.705102788719929929e-01 2.355453039820817329e-01 9.394441714592581538e-02
3.140000000000000000e+02 6.704346497977720087e-01 2.358991851864594702e-01 9.366616501576863207e-02
3.142500000000000000e+02 6.704141810874001406e-01 2.361433707000938353e-01 9.344244821250595467e-02
3.145000000000000000e+02 6.704469229907146222e-01 2.362974812411072767e-01 9.325559576817821217e-02
3.147500000000000000e+02 6.705322609537841538e-01 2.363848920498504147e-01 9.308284699636570902e-02
3.150000000000000000e+02 6.706683449084984705e-01 2.364342019637546144e-01 9.289745312774635999e-02
3.152500000000000000e+02 6.708517494565153783e-01 2.364773495870674258e-01 9.267090095641698777e-02
3.155000000000000000e+02 6.710783747837776314e-01 2.365458848688208604e-01 9.237574034740132778e-02
3.157500000000000000e+02 6.713429631750833515e-01 2.366686743812754790e-01 9.198836244364128056e-02
3.160000000000000000e+02 6.716374999413670110e-01 2.368710869022620513e-01 9.149141315637079885e-02
3.162500000000000000e+02 6.719516438011607917e-01 2.371724767920919685e-01 9.087587940674782261e-02
3.165000000000000000e+02 6.722767705654055792e-01 2.375804191590646375e-01 9.014281027553051884e-02
3.167500000000000000e+02 6.726104233324774473e-01 2.380853596864125343e-01 8.930421698111003226e-02
3.170000000000000000e+02 6.729555071570081370e-01 2.386620067182423921e-01 8.838248612475005372e-02
3.172500000000000000e+02 6.733132889292778867e-01 2.392786601480489106e-01 8.740805092267328602e-02
3.175000000000000000e+02 6.736765585210877649e-01 2.399076308069195140e-01 8.641581067199261001e-02
3.177500000000000000e+02 6.740307699513616857e-01 2.405280225241385184e-01 8.544120752450010126e-02
3.180000000000000000e+02 6.743636107998510765e-01 2.411197349057542239e-01 8.451665429439453314e-02
3.182500000000000000e+02 6.746739740432146082e-01 2.416575040544340913e-01 8.366852190235141151e-02
3.185000000000000000e+02 6.749708240494041167e-01 2.421144454256655143e-01 8.291473052492982776e-02
3.187500000000000000e+02 6.752624653043705072e-01 2.424743028018845059e-01 8.226323189374494527e-02
3.190000000000000000e+02 6.755471146771555579e-01 2.427410317275398299e-01 8.171185359530486192e-02
3.192500000000000000e+02 6.758148533270338376e-01 2.429354596568810698e-01 8.124968701608563382e-02
3.195000000000000000e+02 6.760590269773262273e-01 2.430813648312657449e-01 8.085960819140831923e-02
3.197500000000000000e+02 6.762848711724569473e-01 2.431939261489455273e-01 8.052120267859763647e-02
3.200000000000000000e+02 6.765061085779233707e-01 2.432803017621399944e-01 8.021358965993745371e-02
3.202500000000000000e+02 6.767332037503372977e-01 2.433487464101773690e-01 7.991804983948558316e-02
3.205000000000000000e+02 6.769657254303877991e-01 2.434138591426318887e-01 7.962041542698033991e-02
3.207500000000000000e+02 6.771961604994264361e-01 2.434910048476099931e-01 7.931283465296351531e-02
3.210000000000000000e+02 6.774197071851173479e-01 2.435859785514969400e-01 7.899431426338557327e-02
3.212500000000000000e+02 6.776388291715771395e-01 2.436913809492388672e-01 7.866978987918438193e-02
3.215000000000000000e+02 6.778581206153617700e-01 2.437937673848019071e-01 7.834811199983679475e-02
3.217500000000000000e+02 6.780761699312922719e-01 2.438842237437973681e-01 7.803960632491076244e-02
3.220000000000000000e+02 6.782837191812849387e-01 2.439627368648722427e-01 7.775354395384365125e-02
3.222500000000000000e+02 6.784697061541211660e-01 2.440348101359533506e-01 7.749548370992577484e-02
3.225000000000000000e+02 6.786284686163024382e-01 2.441068985450245143e-01 7.726463283867368581e-02
3.227500000000000000e+02 6.787610459399535667e-01 2.441869878144899975e-01 7.705196624555664398e-02
3.230000000000000000e+02 6.788705029504130684e-01 2.442894420138496392e-01 7.684005503573748674e-02
3.232500000000000000e+02 6.789568048194836170e-01 2.444382778177242865e-01 7.660491736279265163e-02
3.235000000000000000e+02 6.790160047615967365e-01 2.446647416942809017e-01 7.631925354412216755e-02
3.237500000000000000e+02 6.790435695158141272e-01 2.450003575007135559e-01 7.595607298347188674e-02
3.240000000000000000e+02 6.790381288251261527e-01 2.454696754130064884e-01 7.549219576186855241e-02
3.242500000000000000e+02 6.790025120110709800e-01 2.460858090346589588e-01 7.491167895426945056e-02
3.245000000000000000e+02 6.789417897223681830e-01 2.468491186142577898e-01 7.420909166337452678e-02
3.247500000000000000e+02 6.788603723656894129e-01 2.477477237673308685e-01 7.339190386697894142e-02
3.250000000000000000e+02 6.787605287978728530e-01 2.487585280159677337e-01 7.248094318616059295e-02
3.252500000000000000e+02 6.786433658512142086e-01 2.498481487661436129e-01 7.150848538264220622e-02
3.255000000000000000e+02 6.785112903299083120e-01 2.509741043895273860e-01 7.051460528056495425e-02
3.257500000000000000e+02 6.783697611078196577e-01 2.520872848135975453e-01 6.954295407858362976e-02
3.260000000000000000e+02 6.782264893227498703e-01 2.531367560098250480e-01 6.863675466742508169e-02
3.262500000000000000e+02 6.780882769191153292e-01 2.540766422733628516e-01 6.783508080752155556e-02
3.265000000000000000e+02 6.779577722303042897e-01 2.548729676293284285e-01 6.716926014036733728e-02
3.267500000000000000e+02 6.778327747241363888e-01 2.555075388562065841e-01 6.665968641965820674e-02
3.270000000000000000e+02 6.777088725473829900e-01 2.559773054894459166e-01 6.631382196317064937e-02
3.272500000000000000e+02 6.775831757727602822e-01 2.562907840759516831e-01 6.612604015128792367e-02
3.275000000000000000e+02 6.774557502169333834e-01 2.564650221016944176e-01 6.607922768137262926e-02
3.277500000000000000e+02 6.773272529057150493e-01 2.565253344736450059e-01 6.614741262064022242e-02
3.280000000000000000e+02 6.771952564209651193e-01 2.565060691886913435e-01 6.629867439034388410e-02
3.282500000000000000e+02 6.770538280692647293e-01 2.564480733628032860e-01 6.649809856793159613e-02
3.285000000000000000e+02 6.768980830212192323e-01 2.563909825810212206e-01 6.671093439775957479e-02
3.287500000000000000e+02 6.767301781754826440e-01 2.563638495965374076e-01 6.690597222798025379e-02
3.290000000000000000e+02 6.765606296384198970e-01 2.563806835373445003e-01 6.705868682423579696e-02
3.292500000000000000e+02 6.764029150751147412e-01 2.564436522790677353e-01 6.715343264581813409e-02
3.295000000000000000e+02 6.762660903800779000e-01 2.565496903482203384e-01 6.718421927170162289e-02
3.297500000000000000e+02 6.761525011086307879e-01 2.566933752848330474e-01 6.715412360653669199e-02
3.300000000000000000e+02 6.760628158546362343e-01 2.568634060206369529e-01 6.707377812472671563e-02
3.302500000000000000e+02 6.760030203517770619e-01 2.570375841818735019e-01 6.695939546634910311e-02
3.305000000000000000e+02 6.759859183244907310e-01 2.571835119896812571e-01 6.683056968582820612e-02
3.307500000000000000e+02 6.760248808242029783e-01 2.572671922334362482e-01 6.670792694236178655e-02
3.310000000000000000e+02 6.761252358637689364e-01 2.572640104102830172e-01 6.661075372594843502e-02
3.312500000000000000e+02 6.762812689710725467e-01 2.571637882717862644e-01 6.655494275714179953e-02
3.315000000000000000e+02 6.764819834542865618e-01 2.569663114152159755e-01 6.655170513049765701e-02
3.317500000000000000e+02 6.767211239399240075e-01 2.566715876253871098e-01 6.660728843468971538e-02
3.320000000000000000e+02 6.770030689677277724e-01 2.562734254190550676e-01 6.672350561321735429e-02
3.322500000000000000e+02 6.773396506305673359e-01 2.557617698852145960e-01 6.689857948421770728e-02
3.325000000000000000e+02 6.777405579644610878e-01 2.551314965220892184e-01 6.712794551345006855e-02
3.327500000000000000e+02 6.782051481085482614e-01 2.543897800313954516e-01 6.740507186005606499e-02
3.330000000000000000e+02 6.787219349526448786e-01 2.535554973650382404e-01 6.772256768231699198e-02
3.332500000000000000e+02 6.792751708096904650e-01 2.526512689546152046e-01 6.807356023569448300e-02
3.335000000000000000e+02 6.798523669829390492e-01 2.516948079883325473e-01 6.845282502872870878e-02
3.337500000000000000e+02 6.804470644422049297e-01 2.506958685297626110e-01 6.885706702803250090e-02
3.340000000000000000e+02 6.810563406927365726e-01 2.496593674308942856e-01 6.928429187636954423e-02
3.342500000000000000e+02 6.816770429662097897e-01 2.485900433191837733e-01 6.973291371460633992e-02
3.345000000000000000e+02 6.823040387722507649e-01 2.474945776140273224e-01 7.020138361372166291e-02
3.347500000000000000e+02 6.829301231330964228e-01 2.463813827730635397e-01 7.068849409383974602e-02
3.350000000000000000e+02 6.835454950965348386e-01 2.452607930296661354e-01 7.119371187379922028e-02
3.352500000000000000e+02 6.841371431218855603e-01 2.441461245988421069e-01 7.171673227927199967e-02
3.355000000000000000e+02 6.846915335904931732e-01 2.430523044371053487e-01 7.225616197240074257e-02
3.357500000000000000e+02 6.852021247493312872e-01 2.419897068671634788e-01 7.280816838350573361e-02
3.360000000000000000e+02 6.856771021446517178e-01 2.409567231227390249e-01 7.336617473260897970e-02
3.362500000000000000e+02 6.861388258533014373e-01 2.399392297143770891e-01 7.392194443232177892e-02
3.365000000000000000e+02 6.866114581208457857e-01 2.389211967524275393e-01 7.446734512672642525e-02
3.367500000000000000e+02 6.871044975384703601e-01 2.378998337083705894e-01 7.499566875315887005e-02
3.370000000000000000e+02 6.876063834589682955e-01 2.368916721237059320e-01 7.550194441732595296e-02
3.372500000000000000e+02 6.880958490355357782e-01 2.359215262897418619e-01 7.598262467472230441e-02
3.375000000000000000e+02 6.885627693664524429e-01 2.350017847161635087e-01 7.643544591738402061e-02
3.377500000000000000e+02 6.890200981085550236e-01 2.341200571446508116e-01 7.685984474679444234e-02
3.380000000000000000e+02 6.894948746963539543e-01 2.332475735185568777e-01 7.725755178508988963e-02
3.382500000000000000e+02 6.900048425225229209e-01 2.323625021012012126e-01 7.763265537627618562e-02
3.385000000000000000e+02 6.905412436430025114e-01 2.314679478509161226e-01 7.799080850608232363e-02
3.387500000000000000e+02 6.910736653412472563e-01 2.305884097088445883e-01 7.833792494990887700e-02
3.390000000000000000e+02 6.915734195613285618e-01 2.297475370342685896e-01 7.867904340440259880e-02
3.392500000000000000e+02 6.920349995168668666e-01 2.289472361291108871e-01 7.901776435402146914e-02
3.395000000000000000e+02 6.924768344284539801e-01 2.281670402259792785e-01 7.935612534556660269e-02
3.397500000000000000e+02 6.929215608154696282e-01 2.273839214278748633e-01 7.969451775665592486e-02
3.400000000000000000e+02 6.933746783010341641e-01 2.265938487131479440e-01 8.003147298581732294e-02
3.402500000000000000e+02 6.938212719946044160e-01 2.258151850616753886e-01 8.036354294372084761e-02
3.405000000000000000e+02 6.942425493708250794e-01 2.250718737842150596e-01 8.068557684496047155e-02
3.407500000000000000e+02 6.946348486681073187e-01 2.243737667857398366e-01 8.099138454615395499e-02
3.410000000000000000e+02 6.950124157933967872e-01 2.237131061643882202e-01 8.127447804221508976e-02
3.412500000000000000e+02 6.953926812598922869e-01 2.230786298879167406e-01 8.152868885219127781e-02
3.415000000000000000e+02 6.957804211484694967e-01 2.224707606547047245e-01 8.174881819682530693e-02
3.417500000000000000e+02 6.961669573077068351e-01 2.219014751545228537e-01 8.193156753777157408e-02
3.420000000000000000e+02 6.965429907598237325e-01 2.213803779211118150e-01 8.207663131906402232e-02
3.422500000000000000e+02 6.969091733910992570e-01 2.209033915401378834e-01 8.218743506876272087e-02
3.425000000000000000e+02 6.972726018944053195e-01 2.204563063139213797e-01 8.227109179167334252e-02
3.427500000000000000e+02 6.976346129358363957e-01 2.200277273252501664e-01 8.233765973891332690e-02
3.430000000000000000e+02 6.979854442896249456e-01 2.196154279042000224e-01 8.239912780617476840e-02
3.432500000000000000e+02 6.983123497517891298e-01 2.192192451390179431e-01 8.246840510919295486e-02
3.435000000000000000e+02 6.986115203490856906e-01 2.188302119050574146e-01 8.255826774585781069e-02
3.437500000000000000e+02 6.988892493317619969e-01 2.184305602576758765e-01 8.268019041056155760e-02
3.440000000000000000e+02 6.991506083233822721e-01 2.180061271104227483e-01 8.284326456619500734e-02
3.442500000000000000e+02 6.993888689923399848e-01 2.175576227042514688e-01 8.305350830340813006e-02
3.445000000000000000e+02 6.995883594241608661e-01 2.170980205514794481e-01 8.331362002435985237e-02
3.447500000000000000e+02 6.997383858528929412e-01 2.166386643520616107e-01 8.362294979504533710e-02
3.450000000000000000e+02 6.998428793000741610e-01 2.161796030093822985e-01 8.397751769054356830e-02
3.452500000000000000e+02 6.999151545403994312e-01 2.157146449421794565e-01 8.437020051742120941e-02
3.455000000000000000e+02 6.999634804625178841e-01 2.152452729809991583e-01 8.479124655648354048e-02
3.457500000000000000e+02 6.999831211157430122e-01 2.147879080468889923e-01 8.522897083736799551e-02
3.460000000000000000e+02 6.999631816102763748e-01 2.143665834432600670e-01 8.567023494646380799e-02
3.462500000000000000e+02 6.999002058994390207e-01 2.139992695530135991e-01 8.610052454754732465e-02
3.465000000000000000e+02 6.998036733144711308e-01 2.136923621395149242e-01 8.650396454601440299e-02
3.467500000000000000e+02 6.996876856336580186e-01 2.134484807748215918e-01 8.686383359152047290e-02
3.470000000000000000e+02 6.995579701858108956e-01 2.132782292503439536e-01 8.716380056384509523e-02
3.472500000000000000e+02 6.994076917998000020e-01 2.132027805267654730e-01 8.738952767343452499e-02
3.475000000000000000e+02 6.992256251889197305e-01 2.132443141268335340e-01 8.753006068424618036e-02
3.477500000000000000e+02 6.990078876606959923e-01 2.134133850539642885e-01 8.757872728533994122e-02
3.480000000000000000e+02 6.987618696070496682e-01 2.137044557411772738e-01 8.753367465177300244e-02
3.482500000000000000e+02 6.984998634140384688e-01 2.141018493798588218e-01 8.739828720610341717e-02
3.485000000000000000e+02 6.982300926391108442e-01 2.145884501479993212e-01 8.718145721289027872e-02
3.487500000000000000e+02 6.979540132322479273e-01 2.151485958601472293e-01 8.689739090760656426e-02
3.490000000000000000e+02 6.976716409409569053e-01 2.157637390793826493e-01 8.656461997966075073e-02
3.492500000000000000e+02 6.973883421552401485e-01 2.164074873086462847e-01 8.620417053611340030e-02
3.495000000000000000e+02 6.971156641308344781e-01 2.170471030963262993e-01 8.583723277284020792e-02
3.497500000000000000e+02 6.968655356528699052e-01 2.176515697730289078e-01 8.548289457410218617e-02
3.500000000000000000e+02 6.966437818921896730e-01 2.181997876341050802e-01 8.515643047370519136e-02
3.502500000000000000e+02 6.964495556490856165e-01 2.186821315115273501e-01 8.486831283938719994e-02
3.505000000000000000e+02 6.962806112604935649e-01 2.190956004049276484e-01 8.462378833457809280e-02
3.507500000000000000e+02 6.961385297551350160e-01 2.194386720668687063e-01 8.442279817799605568e-02
3.510000000000000000e+02 6.960288159330950686e-01 2.197109566396575064e-01 8.426022742724761927e-02
3.512500000000000000e+02 6.959565663548490377e-01 2.199167389142483164e-01 8.412669473090272909e-02
3.515000000000000000e+02 6.959230895968731012e-01 2.200668588694644767e-01 8.401005153366208900e-02
3.517500000000000000e+02 6.959266211510646283e-01 2.201759421388750637e-01 8.389743671006047454e-02
3.520000000000000000e+02 6.959653536064713819e-01 2.202572725010105148e-01 8.377737389251747879e-02
3.522500000000000000e+02 6.960389157970057195e-01 2.203197952137789239e-01 8.364128898921557864e-02
3.525000000000000000e+02 6.961471065369652100e-01 2.203688259748029232e-01 8.348406748823160306e-02
3.527500000000000000e+02 6.962883886675746981e-01 2.204078639351708113e-01 8.330374739725532329e-02
3.530000000000000000e+02 6.964601554652682935e-01 2.204389940063753162e-01 8.310085052835652908e-02
3.532500000000000000e+02 6.966599707634411054e-01 2.204621555556178503e-01 8.287787368094032270e-02
3.535000000000000000e+02 6.968856780009742291e-01 2.204752847316369113e-01 8.263903726738880406e-02
3.537500000000000000e+02 6.971343564052395747e-01 2.204757503402511309e-01 8.238989325450959966e-02
3.540000000000000000e+02 6.974023624194143345e-01 2.204612594788640245e-01 8.213637810172237652e-02
3.542500000000000000e+02 6.976873110016230672e-01 2.204292256163551400e-01 8.188346338202207031e-02
3.545000000000000000e+02 6.979896883887396486e-01 2.203761686885142013e-01 8.163414292274653872e-02
3.547500000000000000e+02 6.983111878938834671e-01 2.202994213937396195e-01 8.138939071237769052e-02
3.550000000000000000e+02 6.986505719248403690e-01 2.202005124942133796e-01 8.114891558094589064e-02
3.552500000000000000e+02 6.990014656646190705e-01 2.200866965055856828e-01 8.091183782979446959e-02
3.555000000000000000e+02 6.993550701449879892e-01 2.199683357506170278e-01 8.067659410439498302e-02
3.557500000000000000e+02 6.997054908891428004e-01 2.198542205413283046e-01 8.044028856952925577e-02
3.560000000000000000e+02 7.000522144961083271e-01 2.197494086652498901e-01 8.019837683864143585e-02
3.562500000000000000e+02 7.003974396068088915e-01 2.196572809770700463e-01 7.994527941612061817e-02
3.565000000000000000e+02 7.007417781266112033e-01 2.195826144651097656e-01 7.967560740827928090e-02
3.567500000000000000e+02 7.010834892178130495e-01 2.195313684793749887e-01 7.938514230281257245e-02
3.570000000000000000e+02 7.014220776321482553e-01 2.195068331669172423e-01 7.907108920093455784e-02
3.572500000000000000e+02 7.017616692356736241e-01 2.195064171719288137e-01 7.873191359239875564e-02
3.575000000000000000e+02 7.021098508790648562e-01 2.195227751960046048e-01 7.836737392493101084e-02
3.577500000000000000e+02 7.024729481945629628e-01 2.195481324500080655e-01 7.797891935542916597e-02
3.580000000000000000e+02 7.028527475776693567e-01 2.195772103897531968e-01 7.757004203257786279e-02
3.582500000000000000e+02 7.032479085670628738e-01 2.196059273074193463e-01 7.714616412551839053e-02
3.585000000000000000e+02 7.036573860512045364e-01 2.196284862753511424e-01 7.671412767344445993e-02
3.587500000000000000e+02 7.040808736557118142e-01 2.196374424974357198e-01 7.628168384685188319e-02
3.590000000000000000e+02 7.045149628790052798e-01 2.196278629480488964e-01 7.585717417294587928e-02
3.592500000000000000e+02 7.049496754060463610e-01 2.196011317762034953e-01 7.544919281775011588e-02
3.595000000000000000e+02 7.053709103155110238e-01 2.195630930672152759e-01 7.506599661727447748e-02
3.597500000000000000e+02 7.057681217856346390e-01 2.195170815336725534e-01 7.471479668069222480e-02
3.600000000000000000e+02 7.061404149976771016e-01 2.194582869691130145e-01 7.440129803320948143e-02
3.602500000000000000e+02 7.064948216856919982e-01 2.193755583594174663e-01 7.412961995489084077e-02
3.605000000000000000e+02 7.068387158726189279e-01 2.192589742222659510e-01 7.390230990511571785e-02
3.607500000000000000e+02 7.071745651123926280e-01 2.191053199289401676e-01 7.372011495866681585e-02
3.610000000000000000e+02 7.075025971012623982e-01 2.189158308179675050e-01 7.358157208077126255e-02
3.612500000000000000e+02 7.078277043336859142e-01 2.186894583236192457e-01 7.348283734269506207e-02
3.615000000000000000e+02 7.081614520548482616e-01 2.184204686509457760e-01 7.341807929420565704e-02
3.617500000000000000e+02 7.085152677730233162e-01 2.181044266998511949e-01 7.338030552712522525e-02
3.620000000000000000e+02 7.088907932454757699e-01 2.177470227750955278e-01 7.336218397942914637e-02
3.622500000000000000e+02 7.092773610614171442e-01 2.173661038176958882e-01 7.335653512088723127e-02
3.625000000000000000e+02 7.096592259706792083e-01 2.169842560521914598e-01 7.335651797713019229e-02
3.627500000000000000e+02 7.100253402348495335e-01 2.166188982298805077e-01 7.335576153526980614e-02
3.630000000000000000e+02 7.103723358955529310e-01 2.162790457084712292e-01 7.334861839597581201e-02
3.632500000000000000e+02 7.106993905779896981e-01 2.159700913377268772e-01 7.333051808428339702e-02
3.635000000000000000e+02 7.110022200896781719e-01 2.156995041505039568e-01 7.329827575981701093e-02
3.637500000000000000e+02 7.112731938782705932e-01 2.154765457251509586e-01 7.325026039657871191e-02
3.640000000000000000e+02 7.115070877654821047e-01 2.153064406167851663e-01 7.318647161773282617e-02
3.642500000000000000e+02 7.117054773580403504e-01 2.151858799216491147e-01 7.310864272031103450e-02
3.645000000000000000e+02 7.118748117503096440e-01 2.151047666997243368e-01 7.302042154996649104e-02
3.647500000000000000e+02 7.120198974616551713e-01 2.150525903113892356e-01 7.292751222695595392e-02
3.650000000000000000e+02 7.121389151807273610e-01 2.150235311100092139e-01 7.283755370926403572e-02
3.652500000000000000e+02 7.122239930909775030e-01 2.150164293776910540e-01 7.275957753133142913e-02
3.655000000000000000e+02 7.122656841431080910e-01 2.150312513197522313e-01 7.270306453714023287e-02
3.657500000000000000e+02 7.122566923891141544e-01 2.150665301379580951e-01 7.267677747292775048e-02
3.660000000000000000e+02 7.121918156627542462e-01 2.151205837010897737e-01 7.268760063615613276e-02
3.662500000000000000e+02 7.120655364717246583e-01 2.151948581667298410e-01 7.273960536154519541e-02
3.665000000000000000e+02 7.118709986064328810e-01 2.152954814783445414e-01 7.283351991522257762e-02
3.667500000000000000e+02 7.116022536421485745e-01 2.154310712250685489e-01 7.296667513278232153e-02
3.670000000000000000e+02 7.112576849957141789e-01 2.156089822316002991e-01 7.313333277268556365e-02
3.672500000000000000e+02 7.108409149601707666e-01 2.158338689547058542e-01 7.332521608512360123e-02
3.675000000000000000e+02 7.103581464702526382e-01 2.161097043839220189e-01 7.353214914582539841e-02
3.677500000000000000e+02 7.098147028155306071e-01 2.164424125301567803e-01 7.374288465431386164e-02
3.680000000000000000e+02 7.092142234450919958e-01 2.168395696966200492e-01 7.394620685828896811e-02
3.682500000000000000e+02 7.085604420967410721e-01 2.173074008491964193e-01 7.413215705406187017e-02
3.685000000000000000e+02 7.078584348763817813e-01 2.178485740981195296e-01 7.429299102549871692e-02
3.687500000000000000e+02 7.071131121975218203e-01 2.184633545140284294e-01 7.442353328844994453e-02
3.690000000000000000e+02 7.063266788365514248e-01 2.191523611445220232e-01 7.452096001892677402e-02
3.692500000000000000e+02 7.054987712912723641e-01 2.199168597901236533e-01 7.458436891860337203e-02
3.695000000000000000e+02 7.046299172036323277e-01 2.207556296379042937e-01 7.461445315846362836e-02
3.697500000000000000e+02 7.037248443493073768e-01 2.216618964545132020e-01 7.461325919617992075e-02
3.700000000000000000e+02 7.027918150033231059e-01 2.226244104547356883e-01 7.458377454194189959e-02
3.702500000000000000e+02 7.018388925628677999e-01 2.236318333862725716e-01 7.452927405086011425e-02
3.705000000000000000e+02 7.008720464465897360e-01 2.246751782213958770e-01 7.445277533201524744e-02
3.707500000000000000e+02 6.998979174040018680e-01 2.257449690767957262e-01 7.435711351920183676e-02
3.710000000000000000e+02 6.989281250947678714e-01 2.268261086944832472e-01 7.424576621074881200e-02
3.712500000000000000e+02 6.979792098443632353e-01 2.278968379420872048e-01 7.412395221354974029e-02
3.715000000000000000e+02 6.970668820237051477e-01 2.289338153190695613e-01 7.399930265722561018e-02
3.717500000000000000e+02 6.961998855744390147e-01 2.299183326196032606e-01 7.388178180595732225e-02
3.720000000000000000e+02 6.953796112892509651e-01 2.308372976857094860e-01 7.378309102503949335e-02
3.722500000000000000e+02 6.946053366999549450e-01 2.316787385540873268e-01 7.371592474595747846e-02
3.725000000000000000e+02 6.938787876539693755e-01 2.324281093823743205e-01 7.369310296365561008e-02
3.727500000000000000e+02 6.932028854048405409e-01 2.330707967884840803e-01 7.372631780667632251e-02
3.730000000000000000e+02 6.925763383575943566e-01 2.335992154398648102e-01 7.382444620254058343e-02
3.732500000000000000e+02 6.919904699273390358e-01 2.340176191080360901e-01 7.399191096462576223e-02
3.735000000000000000e+02 6.914323020049560897e-01 2.343399007889275798e-01 7.422779720611613619e-02
3.737500000000000000e+02 6.908913604238902106e-01 2.345825866774845503e-01 7.452605289862601623e-02
3.740000000000000000e+02 6.903643087459294669e-01 2.347591821247455579e-01 7.487650912932489189e-02
3.742500000000000000e+02 6.898539922119280021e-01 2.348797975514862468e-01 7.526621023658608411e-02
3.745000000000000000e+02 6.893647383860173061e-01 2.349544777458429934e-01 7.568078386813967273e-02
3.747500000000000000e+02 6.888986422534797427e-01 2.349954833112697650e-01 7.610587443525083928e-02
3.750000000000000000e+02 6.884557914995681482e-01 2.350156066402107058e-01 7.652860186022202027e-02
3.752500000000000000e+02 6.880378205324813035e-01 2.350234610042630512e-01 7.693871846325467390e-02
3.755000000000000000e+02 6.876514984730048852e-01 2.350194606017569909e-01 7.732904092523779083e-02
3.757500000000000000e+02 6.873092382672372214e-01 2.349956992871264361e-01 7.769506244563675890e-02
3.760000000000000000e+02 6.870259110174227191e-01 2.349399803891941974e-01 7.803410859338284766e-02
3.762500000000000000e+02 6.868139832621116270e-01 2.348414617194767851e-01 7.834455501841103287e-02
3.765000000000000000e+02 6.866804399360149080e-01 2.346941541659846031e-01 7.862540589799976720e-02
3.767500000000000000e+02 6.866274563059275859e-01 2.344963388287401584e-01 7.887620486533192254e-02
3.770000000000000000e+02 6.866556750148415933e-01 2.342472003703124639e-01 7.909712461484652568e-02
3.772500000000000000e+02 6.867668166263717344e-01 2.339440297575910432e-01 7.928915361603727785e-02
3.775000000000000000e+02 6.869630235901600379e-01 2.335825835335203771e-01 7.945439287632062586e-02
3.777500000000000000e+02 6.872437205620136602e-01 2.331597895434741607e-01 7.959648989451206802e-02
3.780000000000000000e+02 6.876031815042550344e-01 2.326756723544258776e-01 7.972114614131940724e-02
3.782500000000000000e+02 6.880313456014341966e-01 2.321321723005149718e-01 7.983648209805133122e-02
3.785000000000000000e+02 6.885173296423527933e-01 2.315297754742424718e-01 7.995289488340537321e-02
3.787500000000000000e+02 6.890525561657336873e-01 2.308653619587415773e-01 8.008208187552456891e-02
3.790000000000000000e+02 6.896310772628359009e-01 2.301336520566689137e-01 8.023527068049619848e-02
3.792500000000000000e+02 6.902475251740674000e-01 2.293312806326172071e-01 8.042119419331635044e-02
3.795000000000000000e+02 6.908953293065889234e-01 2.284601311412117197e-01 8.064453955219984260e-02
3.797500000000000000e+02 6.915673617734919842e-01 2.275274067725886473e-01 8.090523145392028437e-02
3.800000000000000000e+02 6.922585062237769371e-01 2.265431626411875676e-01 8.119833113503524546e-02
3.802500000000000000e+02 6.929675631376632783e-01 2.255182831755612183e-01 8.151415368677522588e-02
3.805000000000000000e+02 6.936964914805738847e-01 2.244649376966206533e-01 8.183857082280510120e-02
3.807500000000000000e+02 6.944473061006088965e-01 2.233988326562145466e-01 8.215386124317664018e-02
3.810000000000000000e+02 6.952192151360547800e-01 2.223404502493422918e-01 8.244033461460271994e-02
3.812500000000000000e+02 6.960080754844923945e-01 2.213135225607997802e-01 8.267840195470782527e-02
3.815000000000000000e+02 6.968081804939340040e-01 2.203413677808599425e-01 8.285045172520627554e-02
3.817500000000000000e+02 6.976144087171954888e-01 2.194434211329430451e-01 8.294217014986192404e-02
3.820000000000000000e+02 6.984224812460788634e-01 2.186340633513088605e-01 8.294345540261213734e-02
3.822500000000000000e+02 6.992271882270684191e-01 2.179235847785631064e-01 8.284922699436841897e-02
3.825000000000000000e+02 7.000199806114276724e-01 2.173198824542479923e-01 8.266013693432405773e-02
3.827500000000000000e+02 7.007883964422161327e-01 2.168286887620352599e-01 8.238291479574830212e-02
3.830000000000000000e+02 7.015181803100150049e-01 2.164516788388310409e-01 8.203014085115456488e-02
3.832500000000000000e+02 7.021968516241494651e-01 2.161836799906550755e-01 8.161946838519618108e-02
3.835000000000000000e+02 7.028164909393672666e-01 2.160111321540000295e-01 8.117237690663270389e-02
3.837500000000000000e+02 7.033740462180275710e-01 2.159135103047037096e-01 8.071244347726851120e-02
3.840000000000000000e+02 7.038700634541992240e-01 2.158667599025058947e-01 8.026317664329508939e-02
3.842500000000000000e+02 7.043073034272490096e-01 2.158469834591313086e-01 7.984571311362054225e-02
3.845000000000000000e+02 7.046900951060433016e-01 2.158330623600394904e-01 7.947684253391751330e-02
3.847500000000000000e+02 7.050236683897255219e-01 2.158086629602002926e-01 7.916766865007451859e-02
3.850000000000000000e+02 7.053129347060714815e-01 2.157641380761307348e-01 7.892292721779742282e-02
3.852500000000000000e+02 7.055620352733422695e-01 2.156970386800667605e-01 7.874092604659030381e-02
3.855000000000000000e+02 7.057758893726429061e-01 2.156098676934842806e-01 7.861424293387304918e-02
3.857500000000000000e+02 7.059627242337260800e-01 2.155059181207633623e-01 7.853135764551016917e-02
3.860000000000000000e+02 7.061338787657928107e-01 2.153870563900199819e-01 7.847906484418790130e-02
3.862500000000000000e+02 7.062991295397149649e-01 2.152558023324936121e-01 7.844506812779150629e-02
3.865000000000000000e+02 7.064611720469352596e-01 2.151187954734420371e-01 7.842003247962238410e-02
3.867500000000000000e+02 7.066155711487629443e-01 2.149857503996360497e-01 7.839867845160133908e-02
3.870000000000000000e+02 7.067578257023827693e-01 2.148622321896583032e-01 7.837994210795923289e-02
3.872500000000000000e+02 7.068910340135476922e-01 2.147425160891004436e-01 7.836644989735191968e-02
3.875000000000000000e+02 7.070258300873276669e-01 2.146106358068542441e-01 7.836353410581782530e-02
3.877500000000000000e+02 7.071721148161631554e-01 2.144499653675787654e-01 7.837791981625805149e-02
3.880000000000000000e+02 7.073316572673684632e-01 2.142521497648219309e-01 7.841619296780960591e-02
3.882500000000000000e+02 7.074999809945120566e-01 2.140167843881691512e-01 7.848323461731851469e-02
3.885000000000000000e+02 7.076753825624992889e-01 2.137436997839196051e-01 7.858091765358199421e-02
3.887500000000000000e+02 7.078641522041606571e-01 2.134284274076300725e-01 7.870742038820936759e-02
3.890000000000000000e+02 7.080750370860753318e-01 2.130675805548817303e-01 7.885738235904281301e-02
3.892500000000000000e+02 7.083087582434901552e-01 2.126684405751692042e-01 7.902280118134098752e-02
3.895000000000000000e+02 7.085546358711261039e-01 2.122511073931074854e-01 7.919425673576602209e-02
3.897500000000000000e+02 7.087990672414354876e-01 2.118388919025176176e-01 7.936204085604664504e-02
3.900000000000000000e+02 7.090371387755827204e-01 2.114457745246937082e-01 7.951708669972415433e-02
3.902500000000000000e+02 7.092745989553993491e-01 2.110735414103206975e-01 7.965185963428039750e-02
3.905000000000000000e+02 7.095176688975710633e-01 2.107210449899567795e-01 7.976128611247289280e-02
3.907500000000000000e+02 7.097613654603678324e-01 2.103951556393788835e-01 7.984347890025397798e-02
3.910000000000000000e+02 7.099893658389950790e-01 2.101107233292270893e-01 7.989991083177863662e-02
3.912500000000000000e+02 7.101868680396452582e-01 2.098781461704972706e-01 7.993498578985729075e-02
3.915000000000000000e+02 7.103543277018340429e-01 2.096903603329256516e-01 7.995531196524015283e-02
3.917500000000000000e+02 7.105084121628223448e-01 2.095225878019565113e-01 7.996900003522065814e-02
3.920000000000000000e+02 7.106684080737784015e-01 2.093465856714666617e-01 7.998500625475490899e-02
3.922500000000000000e+02 7.108403818235272675e-01 2.091472840189915749e-01 8.001233415748211508e-02
3.925000000000000000e+02 7.110137628899030338e-01 2.089272038785635333e-01 8.005903323153332196e-02
3.927500000000000000e+02 7.111733838581820732e-01 2.086954584834937731e-01 8.013115765832354298e-02
3.930000000000000000e+02 7.113157247207693157e-01 2.084524133043746952e-01 8.023186197485589199e-02
3.932500000000000000e+02 7.114543974953080330e-01 2.081849363262217034e-01 8.036066617846984728e-02
3.935000000000000000e+02 7.116104430901446509e-01 2.078766170645057199e-01 8.051293984534982351e-02
3.937500000000000000e+02 7.117969485354476156e-01 2.075231767109211589e-01 8.067987475363085081e-02
3.940000000000000000e+02 7.120118590236539369e-01 2.071388760119571848e-01 8.084926496438930854e-02
3.942500000000000000e+02 7.122440830903714604e-01 2.067489119559649258e-01 8.100700495366375264e-02
3.945000000000000000e+02 7.124854076572236794e-01 2.063759111685641578e-01 8.113868117421141335e-02
3.947500000000000000e+02 7.127371564164538542e-01 2.060322159517190277e-01 8.123062763182675727e-02
3.950000000000000000e+02 7.130075110291639318e-01 2.057219982589205132e-01 8.127049071191591589e-02
3.952500000000000000e+02 7.133049310650886321e-01 2.054470721142674927e-01 8.124799682064437478e-02
3.955000000000000000e+02 7.136345689555988470e-01 2.052090310162899556e-01 8.115640002811141951e-02
3.957500000000000000e+02 7.139984239745245098e-01 2.050074676556637998e-01 8.099410836981134343e-02
3.960000000000000000e+02 7.143951209985227591e-01 2.048395686196503029e-01 8.076531038182709066e-02
3.962500000000000000e+02 7.148174190744644996e-01 2.047036386131824981e-01 8.047894231235394602e-02
3.965000000000000000e+02 7.152516494706283590e-01 2.046017104605420411e-01 8.014664006883041869e-02
3.967500000000000000e+02 7.156836425860604312e-01 2.045353022239498331e-01 7.978105518999008272e-02
3.970000000000000000e+02 7.161085491490346566e-01 2.044961633995601158e-01 7.939528745140496391e-02
3.972500000000000000e+02 7.165350624110302657e-01 2.044620552731419294e-01 7.900288231582822118e-02
3.975000000000000000e+02 7.169773085899603382e-01 2.044053890033428744e-01 7.861730240669667635e-02
3.977500000000000000e+02 7.174392291577590397e-01 2.043102321572827784e-01 7.825053868495847331e-02
3.980000000000000000e+02 7.179052220893197278e-01 2.041831139987299593e-01 7.791166391195024354e-02
3.982500000000000000e+02 7.183471954115083768e-01 2.040464500092094291e-01 7.760635457928238834e-02
3.985000000000000000e+02 7.187438544342958924e-01 2.039186250481475893e-01 7.733752051755614365e-02
3.987500000000000000e+02 7.190962943526343354e-01 2.037974553040596271e-01 7.710625034330545469e-02
3.990000000000000000e+02 7.194260076956441319e-01 2.036616834474894167e-01 7.691230885686674290e-02
3.992500000000000000e+02 7.197563423110135972e-01 2.034893854012496672e-01 7.675427228773659682e-02
3.995000000000000000e+02 7.200931176437428416e-01 2.032768966005213673e-01 7.662998575573584659e-02
3.997500000000000000e+02 7.204208969919225769e-01 2.030414320574719655e-01 7.653767095060562409e-02
4.000000000000000000e+02 7.207177533803388325e-01 2.028050929033282102e-01 7.647715371633304060e-02
4.002500000000000000e+02 7.209751519587277446e-01 2.025745248169752710e-01 7.645032322429684557e-02
4.005000000000000000e+02 7.212057304786836376e-01 2.023337551171259796e-01 7.646051440418971668e-02
4.007500000000000000e+02 7.214334687565787663e-01 2.020551543725214172e-01 7.651137687090067696e-02
4.010000000000000000e+02 7.216760769304656487e-01 2.017179047679553139e-01 7.660601830157874603e-02
4.012500000000000000e+02 7.219350091030805050e-01 2.013183890075175286e-01 7.674660188940196637e-02
4.015000000000000000e+02 7.221995696843008794e-01 2.008665649341700998e-01 7.693386538152927057e-02
4.017500000000000000e+02 7.224588114823246032e-01 2.003751185784291844e-01 7.716606993924574054e-02
4.020000000000000000e+02 7.227103299463077946e-01 1.998520123198188614e-01 7.743765773387345508e-02
4.022500000000000000e+02 7.229602683541065389e-01 1.993011538701966456e-01 7.773857777569714855e-02
4.025000000000000000e+02 7.232175282534967220e-01 1.987274037844845020e-01 7.805506796201888697e-02
4.027500000000000000e+02 7.234875143314045687e-01 1.981407303243728490e-01 7.837175534422308187e-02
4.030000000000000000e+02 7.237687072524621179e-01 1.975571485910857517e-01 7.867414415645213044e-02
4.032500000000000000e+02 7.240528171230933285e-01 1.969966115784309302e-01 7.895057129847703192e-02
4.035000000000000000e+02 7.243283614101541090e-01 1.964782353016827909e-01 7.919340328816290575e-02
4.037500000000000000e+02 7.245868859919003535e-01 1.960132740924981909e-01 7.939983991560113641e-02
4.040000000000000000e+02 7.248276461316394137e-01 1.955997561814385999e-01 7.957259768692268032e-02
4.042500000000000000e+02 7.250562701254921194e-01 1.952235208952262380e-01 7.972020897928147609e-02
4.045000000000000000e+02 7.252772051422855526e-01 1.948664525556965677e-01 7.985634230201767159e-02
4.047500000000000000e+02 7.254865379073179854e-01 1.945155724177443368e-01 7.999788967493851044e-02
4.050000000000000000e+02 7.256729351373788495e-01 1.941647934949087273e-01 8.016227136771159056e-02
4.052500000000000000e+02 7.258267900487014312e-01 1.938083814569913355e-01 8.036482849430785780e-02
4.055000000000000000e+02 7.259491372066675385e-01 1.934338851415770555e-01 8.061697765175518393e-02
4.057500000000000000e+02 7.260512140312649354e-01 1.930235644194319700e-01 8.092522154930420486e-02
4.060000000000000000e+02 7.261449105407203897e-01 1.925643369160896512e-01 8.129075254318955668e-02
4.062500000000000000e+02 7.262337191155319172e-01 1.920568048058345634e-01 8.170947607863411621e-02
4.065000000000000000e+02 7.263135386106903679e-01 1.915138816746017603e-01 8.217257971470709466e-02
4.067500000000000000e+02 7.263823727047452605e-01 1.909498080156862843e-01 8.266781927956842746e-02
4.070000000000000000e+02 7.264485086832108696e-01 1.903701329775275286e-01 8.318135833926193490e-02
4.072500000000000000e+02 7.265279355609491896e-01 1.897724168996017258e-01 8.369964753944897362e-02
4.075000000000000000e+02 7.266330729016108325e-01 1.891560908826288023e-01 8.421083621576030964e-02
4.077500000000000000e+02 7.267641792482167906e-01 1.885302518863704313e-01 8.470556886541338870e-02
4.080000000000000000e+02 7.269122500248403895e-01 1.879104210906590855e-01 8.517732888450127438e-02
4.082500000000000000e+02 7.270699218487577387e-01 1.873076092883573796e-01 8.562246886288481240e-02
4.085000000000000000e+02 7.272381462746664305e-01 1.867219750069217254e-01 8.603987871841262125e-02
4.087500000000000000e+02 7.274213304696488525e-01 1.861484390323486782e-01 8.643023049800326041e-02
4.090000000000000000e+02 7.276162219581716606e-01 1.855888384234698485e-01 8.679493961835921256e-02
4.092500000000000000e+02 7.278072415151877195e-01 1.850576194507707606e-01 8.713513903404143668e-02
4.095000000000000000e+02 7.279734300368765343e-01 1.845757216460930938e-01 8.745084831703059391e-02
4.097500000000000000e+02 7.280996612150552050e-01 1.841599998590556786e-01 8.774033892588950501e-02
4.100000000000000000e+02 7.281806096054614930e-01 1.838196658903618608e-01 8.799972450417739567e-02
4.102500000000000000e+02 7.282144661859950574e-01 1.835625837523730264e-01 8.822295006163199949e-02
4.105000000000000000e+02 7.281951060160961609e-01 1.834025393222644129e-01 8.840235466163964828e-02
4.107500000000000000e+02 7.281117610185068312e-01 1.833585521330259316e-01 8.852968684846759806e-02
4.110000000000000000e+02 7.279562329024635847e-01 1.834465400918891542e-01 8.859722700564720554e-02
4.112500000000000000e+02 7.277293944241114421e-01 1.836718031732120782e-01 8.859880240267593854e-02
4.115000000000000000e+02 7.274405476800249737e-01 1.840286887813117334e-01 8.853076353866354276e-02
4.117500000000000000e+02 7.271017594526351102e-01 1.845052280556826463e-01 8.839301249168202146e-02
4.120000000000000000e+02 7.267234507996201964e-01 1.850867293023609472e-01 8.818981989801889798e-02
4.122500000000000000e+02 7.263144267832242207e-01 1.857556249236037293e-01 8.792994829317238303e-02
4.125000000000000000e+02 7.258842049902334281e-01 1.864899056811155642e-01 8.762588932865064684e-02
4.127500000000000000e+02 7.254443276571336252e-01 1.872631173547868455e-01 8.729255498807951541e-02
4.130000000000000000e+02 7.250079839504367518e-01 1.880460916230454194e-01 8.694592442651824515e-02
4.132500000000000000e+02 7.245886678624520183e-01 1.888095391568778147e-01 8.660179298067000042e-02
4.135000000000000000e+02 7.241981987098961016e-01 1.895273496179342154e-01 8.627445167216989119e-02
4.137500000000000000e+02 7.238443808856828143e-01 1.901803248400119883e-01 8.597529427430453119e-02
4.140000000000000000e+02 7.235299433128861146e-01 1.907583109350799999e-01 8.571174575203358015e-02
4.142500000000000000e+02 7.232542519329105968e-01 1.912588386748721725e-01 8.548690939221743890e-02
4.145000000000000000e+02 7.230165026067166822e-01 1.916836196243213719e-01 8.529987776896200136e-02
4.147500000000000000e+02 7.228170895114822692e-01 1.920365962906152302e-01 8.514631419790252842e-02
4.150000000000000000e+02 7.226556768408088915e-01 1.923252449515781004e-01 8.501907820761361867e-02
4.152500000000000000e+02 7.225285370696161724e-01 1.925624505261180341e-01 8.490901240426565466e-02
4.155000000000000000e+02 7.224284673736627305e-01 1.927655559759675896e-01 8.480597665036834765e-02
4.157500000000000000e+02 7.223474421180713367e-01 1.929526912837175590e-01 8.469986659821177044e-02
4.160000000000000000e+02 7.222792427727163789e-01 1.931395160675439260e-01 8.458124115973995882e-02
4.162500000000000000e+02 7.222201269942589708e-01 1.933383347191573176e-01 8.444153828658335081e-02
4.165000000000000000e+02 7.221681568020745789e-01 1.935585949569063602e-01 8.427324824101924128e-02
4.167500000000000000e+02 7.221225709861760489e-01 1.938071013767513895e-01 8.407032763707253387e-02
4.170000000000000000e+02 7.220831385942170222e-01 1.940881476699772845e-01 8.382871373580617902e-02
4.172500000000000000e+02 7.220493116280646273e-01 1.944040740994751881e-01 8.354661427246057315e-02
4.175000000000000000e+02 7.220202864770506324e-01 1.947552003356777806e-01 8.322451318727153158e-02
4.177500000000000000e+02 7.219968792736609631e-01 1.951379571635439569e-01 8.286516356279520490e-02
4.180000000000000000e+02 7.219838342203044323e-01 1.955424113212012593e-01 8.247375445849457198e-02
4.182500000000000000e+02 7.219889878055443244e-01 1.959529869278360259e-01 8.205802526661971907e-02
4.185000000000000000e+02 7.220186198222511287e-01 1.963534793091553099e-01 8.162790086859461613e-02
4.187500000000000000e+02 7.220728805685432405e-01 1.967326215927623911e-01 8.119449783869489568e-02
4.190000000000000000e+02 7.221459523029369887e-01 1.970852197614452461e-01 8.076882793561834806e-02
4.192500000000000000e+02 7.222309702349383187e-01 1.974083493359412023e-01 8.036068042912053455e-02
4.195000000000000000e+02 7.223241547648611149e-01 1.976979680276002571e-01 7.997787720753948837e-02
4.197500000000000000e+02 7.224239962076579591e-01 1.979502369555692365e-01 7.962576683677319300e-02
4.200000000000000000e+02 7.225270830421601786e-01 1.981660937123316812e-01 7.930682324550761275e-02
4.202500000000000000e+02 7.226260743745328563e-01 1.983534261651760389e-01 7.902049946029117422e-02
4.205000000000000000e+02 7.227124328914629192e-01 1.985239257942574831e-01 7.876364131428077731e-02
4.207500000000000000e+02 7.227807116928510744e-01 1.986877687789242175e-01 7.853151952822529092e-02
4.210000000000000000e+02 7.228301566867612049e-01 1.988507326365819283e-01 7.831911067665722759e-02
4.212500000000000000e+02 7.228630441297523301e-01 1.990148947173971394e-01 7.812206115285055819e-02
4.215000000000000000e+02 7.228830771069849614e-01 1.991799078745361828e-01 7.793701501847877244e-02
4.217500000000000000e+02 7.228956510380863953e-01 1.993429054084765450e-01 7.776144355343672654e-02
4.220000000000000000e+02 7.229082810418558935e-01 1.994983613239810771e-01 7.759335763416322362e-02
4.222500000000000000e+02 7.229289358900368168e-01 1.996399183853835857e-01 7.743114572457940326e-02
4.225000000000000000e+02 7.229631929888387099e-01 1.997633722573587400e-01 7.727343475380292481e-02
4.227500000000000000e+02 7.230136804828386499e-01 1.998676110522910609e-01 7.711870846487098308e-02
4.230000000000000000e+02 7.230827652976644648e-01 1.999526041489271821e-01 7.696463055340856119e-02
4.232500000000000000e+02 7.231755917111870602e-01 2.000169974673228768e-01 7.680741082149045162e-02
4.235000000000000000e+02 7.232995254444356537e-01 2.000587551225900818e-01 7.664171943297361234e-02
4.237500000000000000e+02 7.234600763521086275e-01 2.000785869051154853e-01 7.646133674277652559e-02
4.240000000000000000e+02 7.236573141440454382e-01 2.000825067669864121e-01 7.626017908896787212e-02
4.242500000000000000e+02 7.238865692895076753e-01 2.000803385718177563e-01 7.603309213867497085e-02
4.245000000000000000e+02 7.241430209539172491e-01 2.000808582255691193e-01 7.577612082051329856e-02
4.247500000000000000e+02 7.244256782602900291e-01 2.000877898854542258e-01 7.548653185425624468e-02
4.250000000000000000e+02 7.247368443943947858e-01 2.001000982592477384e-01 7.516305734635819746e-02
4.252500000000000000e+02 7.250771385692297288e-01 2.001164023497592481e-01 7.480645908101106467e-02
4.255000000000000000e+02 7.254409411929294560e-01 2.001390317101829908e-01 7.442002709688787243e-02
4.257500000000000000e+02 7.258169817609636532e-01 2.001734284455836399e-01 7.400958979345192978e-02
4.260000000000000000e+02 7.261941807973548713e-01 2.002227614130868139e-01 7.358305778955936960e-02
4.262500000000000000e+02 7.265672677719432482e-01 2.002828332781740328e-01 7.314989894988296881e-02
4.265000000000000000e+02 7.269361912038951878e-01 2.003429806270980440e-01 7.272082816900689306e-02
4.267500000000000000e+02 7.272999009330914921e-01 2.003925276432714231e-01 7.230757142363757051e-02
4.270000000000000000e+02 7.276511637097525798e-01 2.004264851790064639e-01 7.192235111124098412e-02
4.272500000000000000e+02 7.279788918349784366e-01 2.004441268603073256e-01 7.157698130471332187e-02
4.275000000000000000e+02 7.282760001424080087e-01 2.004421730713569494e-01 7.128182678623534718e-02
4.277500000000000000e+02 7.285441547249716931e-01 2.004108785696925299e-01 7.104496670533590186e-02
4.280000000000000000e+02 7.287897076876825864e-01 2.003386222190527977e-01 7.087167009326521272e-02
4.282500000000000000e+02 7.290144827269702255e-01 2.002214493062879352e-01 7.076406796674133970e-02
4.285000000000000000e+02 7.292113574139822418e-01 2.000676835615155247e-01 7.072095902450212246e-02
4.287500000000000000e+02 7.293691336955298032e-01 1.998930024406328221e-01 7.073786386383817959e-02
4.290000000000000000e+02 7.294812740589307065e-01 1.997112487508561629e-01 7.080747719021385223e-02
4.292500000000000000e+02 7.295490691650230453e-01 1.995304979595851069e-01 7.092043287539079310e-02
4.295000000000000000e+02 7.295761019618440812e-01 1.993578567467425566e-01 7.106604129141222415e-02
4.297500000000000000e+02 7.295606232184147499e-01 1.992067029337077633e-01 7.123267384787684842e-02
4.300000000000000000e+02 7.294942735806390077e-01 1.990979609792719596e-01 7.140776544008912985e-02
4.302500000000000000e+02 7.293689005857743046e-01 1.990533653992223595e-01 7.157773401500355792e-02
4.305000000000000000e+02 7.291844531005227115e-01 1.990873937466250410e-01 7.172815315285263615e-02
4.307500000000000000e+02 7.289497242948004274e-01 1.992059865089724213e-01 7.184428919622602716e-02
4.310000000000000000e+02 7.286748188468279430e-01 1.994133083285106744e-01 7.191187282466192376e-02
4.312500000000000000e+02 7.283625267633306866e-01 1.997195288730731488e-01 7.191794436359719156e-02
4.315000000000000000e+02 7.280071268422306785e-01 2.001411286680773727e-01 7.185174448969203209e-02
4.317500000000000000e+02 7.276015703722490402e-01 2.006927499600856535e-01 7.170567966766486223e-02
4.320000000000000000e+02 7.271456256164724463e-01 2.013780743770705040e-01 7.147630000645704973e-02
4.322500000000000000e+02 7.266465119897200786e-01 2.021884090426828984e-01 7.116507896759736995e-02
4.325000000000000000e+02 7.261117584020397864e-01 2.031094945861476042e-01 7.077874701181360861e-02
4.327500000000000000e+02 7.255422484989861864e-01 2.041287382306586351e-01 7.032901327035516459e-02
4.330000000000000000e+02 7.249332447910528110e-01 2.052351079406677381e-01 6.983164726827953417e-02
4.332500000000000000e+02 7.242825997898635348e-01 2.064123511573786873e-01 6.930504905275863825e-02
4.335000000000000000e+02 7.235975943370309693e-01 2.076338285689395269e-01 6.876857709402900420e-02
4.337500000000000000e+02 7.228934727349822786e-01 2.088655767297238341e-01 6.824095053529376231e-02
4.340000000000000000e+02 7.221851139359912741e-01 2.100759698000608799e-01 6.773891626394849819e-02
4.342500000000000000e+02 7.214802513289466646e-01 2.112435717071353969e-01 6.727617696391763324e-02
4.345000000000000000e+02 7.207802587397116323e-01 2.123572379176300040e-01 6.686250334265889106e-02
4.347500000000000000e+02 7.200865967019728364e-01 2.134103181163174712e-01 6.650308518170985894e-02
4.350000000000000000e+02 7.194056479832371398e-01 2.143960205907028682e-01 6.619833142606057486e-02
4.352500000000000000e+02 7.187471445509330259e-01 2.153085716440609754e-01 6.594428380500577669e-02
4.355000000000000000e+02 7.181188327056726717e-01 2.161475861416262134e-01 6.573358115270165614e-02
4.357500000000000000e+02 7.175233549547175294e-01 2.169199284739272149e-01 6.555671657135500596e-02
4.360000000000000000e+02 7.169604443364419044e-01 2.176362042999710755e-01 6.540335136358738088e-02
4.362500000000000000e+02 7.164313627485729974e-01 2.183050376709637641e-01 6.526359958046384913e-02
4.365000000000000000e+02 7.159407438619093123e-01 2.189299821262465362e-01 6.512927401184492870e-02
4.367500000000000000e+02 7.154946659582388513e-01 2.195103183105332478e-01 6.499501573122859477e-02
4.370000000000000000e+02 7.150978556786958817e-01 2.200430235857125105e-01 6.485912073559127466e-02
4.372500000000000000e+02 7.147532904983376900e-01 2.205228355689817232e-01 6.472387393268067002e-02
4.375000000000000000e+02 7.144637975417340581e-01 2.209409152750748673e-01 6.459528718319049179e-02
4.377500000000000000e+02 7.142330293771353977e-01 2.212847438758666629e-01 6.448222674699859158e-02
4.380000000000000000e+02 7.140643195300597768e-01 2.215406964990691008e-01 6.439498397087131676e-02
4.382500000000000000e+02 7.139587248993616297e-01 2.216978269821088254e-01 6.434344811852911461e-02
4.385000000000000000e+02 7.139144054649222415e-01 2.217504001574789330e-01 6.433519437759782633e-02
4.387500000000000000e+02 7.139278023047801458e-01 2.216983256806574765e-01 6.437387201456278019e-02
4.390000000000000000e+02 7.139952068128574414e-01 2.215466282958936661e-01 6.445816489124850390e-02
4.392500000000000000e+02 7.141133441948419591e-01 2.213052536007243942e-01 6.458140220443388257e-02
4.395000000000000000e+02 7.142788928728598385e-01 2.209892856530131788e-01 6.473182147412684384e-02
4.397500000000000000e+02 7.144875348717389940e-01 2.206188923558914383e-01 6.489357277236969257e-02
4.400000000000000000e+02 7.147331328264217021e-01 2.202182936050628426e-01 6.504857356851562189e-02
4.402500000000000000e+02 7.150071212144042399e-01 2.198138297874645541e-01 6.517904899813149744e-02
4.405000000000000000e+02 7.152987705283051501e-01 2.194310672117128214e-01 6.527016225998218124e-02
4.407500000000000000e+02 7.155969690410883821e-01 2.190910750872802071e-01 6.531195587163173000e-02
4.410000000000000000e+02 7.158933076288489517e-01 2.188065508248505653e-01 6.530014154630015000e-02
4.412500000000000000e+02 7.161849762942760211e-01 2.185791473676969021e-01 6.523587633802729879e-02
4.415000000000000000e+02 7.164753963941696835e-01 2.183995865189871655e-01 6.512501708684287349e-02
4.417500000000000000e+02 7.167721135225447737e-01 2.182506988405668591e-01 6.497718763688863086e-02
4.420000000000000000e+02 7.170830056050644385e-01 2.181124237855356918e-01 6.480457060940000846e-02
4.422500000000000000e+02 7.174129855510298359e-01 2.179668338452585563e-01 6.462018060371182981e-02
4.425000000000000000e+02 7.177629133547152041e-01 2.178013412561365381e-01 6.443574538914784156e-02
4.427500000000000000e+02 7.181315429353962720e-01 2.176085819250684339e-01 6.425987513953532182e-02
4.430000000000000000e+02 7.185199144289174944e-01 2.173827618422835561e-01 6.409732372879967111e-02
4.432500000000000000e+02 7.189352394723016459e-01 2.171151814133883695e-01 6.394957911431013720e-02
4.435000000000000000e+02 7.193904909366111156e-01 2.167932976255289024e-01 6.381621143785995431e-02
4.437500000000000000e+02 7.198980676822168689e-01 2.164058294009362782e-01 6.369610291684713044e-02
4.440000000000000000e+02 7.204617061545126599e-01 2.159501414670272623e-01 6.358815237845973078e-02
4.442500000000000000e+02 7.210739588935692890e-01 2.154343047983954818e-01 6.349173630803650603e-02
4.445000000000000000e+02 7.217227444851785911e-01 2.148699171790605378e-01 6.340733833576028822e-02
4.447500000000000000e+02 7.224017308333150478e-01 2.142610552073415109e-01 6.333721395934371889e-02
4.450000000000000000e+02 7.231146933573153746e-01 2.135998644814666447e-01 6.328544216121810562e-02
4.452500000000000000e+02 7.238697374174898336e-01 2.128732993717875610e-01 6.325696321072293848e-02
4.455000000000000000e+02 7.246693447277248179e-01 2.120746173780050925e-01 6.325603789427078349e-02
4.457500000000000000e+02 7.255063444180128718e-01 2.112085619951383775e-01 6.328509358684855646e-02
4.460000000000000000e+02 7.263685765594058985e-01 2.102869045053989971e-01 6.334451893519578436e-02
4.462500000000000000e+02 7.272456961714969248e-01 2.093212513960339416e-01 6.343305243246892544e-02
4.465000000000000000e+02 7.281304154930716699e-01 2.083215835970812779e-01 6.354800090984732974e-02
4.467500000000000000e+02 7.290143951759252561e-01 2.073005607450148224e-01 6.368504407905968556e-02
4.470000000000000000e+02 7.298859951571858851e-01 2.062757891159652246e-01 6.383821572684895973e-02
4.472500000000000000e+02 7.307338037019479593e-01 2.052654245525120102e-01 6.400077174554003046e-02
4.475000000000000000e+02 7.315517200685603960e-01 2.042814260561290340e-01 6.416685387531062545e-02
4.477500000000000000e+02 7.323383771016023225e-01 2.033286465304446622e-01 6.433297636795239083e-02
4.480000000000000000e+02 7.330907528500292258e-01 2.024108791526053608e-01 6.449836799736530235e-02
4.482500000000000000e+02 7.338000016476939891e-01 2.015358468775713674e-01 6.466415147473481007e-02
4.485000000000000000e+02 7.344558591595004016e-01 2.007118926514837032e-01 6.483224818901592301e-02
4.487500000000000000e+02 7.350559953940952740e-01 1.999391252124316232e-01 6.500487939347329713e-02
4.490000000000000000e+02 7.356097190103561001e-01 1.992055849399989864e-01 6.518469604964460817e-02
4.492500000000000000e+02 7.361309554772769159e-01 1.984941767801104429e-01 6.537486774261341838e-02
4.495000000000000000e+02 7.366273336951887352e-01 1.977940609557191920e-01 6.557860534909203121e-02
4.497500000000000000e+02 7.370967657928000349e-01 1.971049328762896624e-01 6.579830133091069122e-02
4.500000000000000000e+02 7.375348846463619656e-01 1.964301780449402290e-01 6.603493730869836043e-02
4.502500000000000000e+02 7.379446822147570639e-01 1.957671379863828443e-01 6.628817979886053591e-02
4.505000000000000000e+02 7.383379097310027728e-01 1.951050769983292965e-01 6.655701327066843032e-02
4.507500000000000000e+02 7.387272322646865064e-01 1.944323712466023701e-01 6.684039648871159534e-02
4.510000000000000000e+02 7.391177148116128137e-01 1.937448055851913042e-01 6.713747960319625674e-02
4.512500000000000000e+02 7.395059382634520118e-01 1.930468375082736721e-01 6.744722422827509334e-02
4.515000000000000000e+02 7.398857781527032884e-01 1.923465912076974538e-01 6.776763063959942435e-02
4.517500000000000000e+02 7.402538985436798447e-01 1.916510047188665355e-01 6.809509673745320346e-02
4.520000000000000000e+02 7.406100815792717729e-01 1.909654498182132842e-01 6.842446860251553964e-02
4.522500000000000000e+02 7.409538036836549324e-01 1.902962970039298596e-01 6.874989931241556884e-02
4.525000000000000000e+02 7.412816700253073154e-01 1.896523789933266535e-01 6.906595098136560085e-02
4.527500000000000000e+02 7.415876844345776764e-01 1.890442007074394914e-01 6.936811485798355381e-02
4.530000000000000000e+02 7.418657818888196864e-01 1.884817194482872327e-01 6.965249866289369152e-02
4.532500000000000000e+02 7.421128891142654282e-01 1.879717951144312671e-01 6.991531577130297159e-02
4.535000000000000000e+02 7.423308438992364255e-01 1.875161246232600054e-01 7.015303147750377721e-02
4.537500000000000000e+02 7.425256850526077423e-01 1.871110488507206349e-01 7.036326609667223342e-02
4.540000000000000000e+02 7.427035459621222913e-01 1.867508514217181281e-01 7.054560261615969163e-02
4.542500000000000000e+02 7.428661435722940798e-01 1.864324596847061755e-01 7.070139674299966148e-02
4.545000000000000000e+02 7.430105063085444828e-01 1.861568579030543347e-01 7.083263578840093277e-02
4.547500000000000000e+02 7.431343971221936462e-01 1.859247380219405388e-01 7.094086485586537094e-02
4.550000000000000000e+02 7.432425530643760325e-01 1.857302592845067046e-01 7.102718765111756816e-02
4.552500000000000000e+02 7.433462036333724487e-01 1.855604423716228912e-01 7.109335399500534003e-02
4.555000000000000000e+02 7.434550903972521052e-01 1.854019346116357325e-01 7.114297499111228718e-02
4.557500000000000000e+02 7.435695844260021836e-01 1.852485755829093028e-01 7.118183999108887439e-02
4.560000000000000000e+02 7.436818444978426923e-01 1.851010297844031260e-01 7.121712571775376532e-02
4.562500000000000000e+02 7.437858670785615356e-01 1.849579808405173442e-01 7.125615208092142550e-02
4.565000000000000000e+02 7.438863367781209934e-01 1.848081863470282249e-01 7.130547687485044861e-02
4.567500000000000000e+02 7.439972665531875418e-01 1.846321926710711436e-01 7.137054077574148114e-02
4.570000000000000000e+02 7.441316057171897258e-01 1.844129699919491161e-01 7.145542429086100544e-02
4.572500000000000000e+02 7.442923633834491737e-01 1.841454387466822662e-01 7.156219786986761644e-02
4.575000000000000000e+02 7.444733276053512316e-01 1.838368051705598361e-01 7.168986722408934864e-02
4.577500000000000000e+02 7.446674155002668272e-01 1.834990780097247864e-01 7.183350649000835864e-02
4.580000000000000000e+02 7.448739221109682562e-01 1.831418006624229988e-01 7.198427722660824535e-02
4.582500000000000000e+02 7.450983516812849095e-01 1.827710848577400182e-01 7.213056346097473925e-02
4.585000000000000000e+02 7.453465133531020914e-01 1.823936625638812314e-01 7.225982408301666327e-02
4.587500000000000000e+02 7.456185467629070640e-01 1.820209731067404801e-01 7.236048013035295545e-02
4.590000000000000000e+02 7.459072479474500028e-01 1.816693899974763382e-01 7.242336205507404756e-02
4.592500000000000000e+02 7.462007736863365270e-01 1.813565796210289127e-01 7.244264669263510148e-02
4.595000000000000000e+02 7.464874165399706385e-01 1.810961561381942697e-01 7.241642732183470321e-02
4.597500000000000000e+02 7.467599466082963655e-01 1.808930747668551220e-01 7.234697862484820718e-02
4.600000000000000000e+02 7.470173225623852886e-01 1.807420487805369291e-01 7.224062865707768510e-02
4.602500000000000000e+02 7.472631211449999311e-01 1.806297070820112871e-01 7.210717177298900382e-02
4.605000000000000000e+02 7.475015097843058509e-01 1.805395769739552847e-01 7.195891324173894765e-02
4.607500000000000000e+02 7.477333359029053605e-01 1.804571323601129040e-01 7.180953173698265135e-02
4.610000000000000000e+02 7.479547968105735301e-01 1.803723081895373670e-01 7.167289499988921397e-02
4.612500000000000000e+02 7.481593074380064046e-01 1.802788190992918316e-01 7.156187346270109773e-02
4.615000000000000000e+02 7.483413843261554899e-01 1.801714064831409501e-01 7.148720919070353230e-02
4.617500000000000000e+02 7.485000136923136704e-01 1.800434197643576706e-01 7.145656654332935287e-02
4.620000000000000000e+02 7.486392321477054468e-01 1.798868727587831784e-01 7.147389509351173564e-02
4.622500000000000000e+02 7.487651738679199642e-01 1.796956807322835914e-01 7.153914539979677745e-02
4.625000000000000000e+02 7.488812522180170461e-01 1.794705035900075463e-01 7.164824419197472760e-02
4.627500000000000000e+02 7.489852574271876895e-01 1.792215507867758184e-01 7.179319178603713048e-02
4.630000000000000000e+02 7.490714885184046601e-01 1.789662951272158742e-01 7.196221635437893838e-02
4.632500000000000000e+02 7.491372812413268356e-01 1.787226463600644077e-01 7.214007239860908971e-02
4.635000000000000000e+02 7.491891296118535770e-01 1.785021633526100993e-01 7.230870703553636536e-02
4.637500000000000000e+02 7.492425843013831299e-01 1.783089539091480269e-01 7.244846178946909299e-02
4.640000000000000000e+02 7.493144599879606460e-01 1.781457780824335646e-01 7.253976192960609470e-02
4.642500000000000000e+02 7.494126047229489052e-01 1.780223841424272702e-01 7.256501113462408836e-02
4.645000000000000000e+02 7.495315828838673422e-01 1.779580646140041800e-01 7.251035250212900518e-02
4.647500000000000000e+02 7.496586376154911191e-01 1.779742657014161122e-01 7.236709668309315724e-02
4.650000000000000000e+02 7.497850715331016991e-01 1.780821819893294022e-01 7.213274647756726110e-02
4.652500000000000000e+02 7.499126197450302067e-01 1.782757923408731515e-01 7.181158791409686382e-02
4.655000000000000000e+02 7.500484905062887453e-01 1.785367213582340629e-01 7.141478813547720572e-02
4.657500000000000000e+02 7.501935899442397915e-01 1.788464765548489765e-01 7.095993350091135687e-02
4.660000000000000000e+02 7.503358169261025168e-01 1.791942348805094787e-01 7.046994819338840699e-02
4.662500000000000000e+02 7.504555623638168305e-01 1.795731155939562229e-01 6.997132204222705765e-02
4.665000000000000000e+02 7.505388471567085995e-01 1.799694858589453439e-01 6.949166698434641742e-02
4.667500000000000000e+02 7.505859680201867334e-01 1.803571392982966370e-01 6.905689268151690707e-02
4.670000000000000000e+02 7.506084109442585639e-01 1.807029549284172587e-01 6.868863412732480189e-02
4.672500000000000000e+02 7.506182198649892223e-01 1.809791720122364000e-01 6.840260812277432212e-02
4.675000000000000000e+02 7.506201233700670050e-01 1.811717232096825558e-01 6.820815342025086936e-02
4.677500000000000000e+02 7.506127030894846897e-01 1.812786953045534277e-01 6.810860160596189650e-02
4.680000000000000000e+02 7.505953147277658610e-01 1.813028144534506447e-01 6.810187081878373017e-02
4.682500000000000000e+02 7.505735135588950113e-01 1.812454417358395076e-01 6.818104470526688277e-02
4.685000000000000000e+02 7.505584361278817562e-01 1.811063166477968056e-01 6.833524722432114673e-02
4.687500000000000000e+02 7.505614852641502299e-01 1.808872977725308751e-01 6.855121696331917258e-02
4.690000000000000000e+02 7.505884356716863159e-01 1.805961513342160263e-01 6.881541299409765777e-02
4.692500000000000000e+02 7.506362137446312977e-01 1.802479765662479139e-01 6.911580968912112155e-02
4.695000000000000000e+02 7.506942685270958648e-01 1.798631737089476101e-01 6.944255776395723279e-02
4.697500000000000000e+02 7.507499381739968225e-01 1.794626046170149924e-01 6.978745720898818505e-02
4.700000000000000000e+02 7.507948198455538513e-01 1.790621621036066480e-01 7.014301805083913988e-02
4.702500000000000000e+02 7.508269645960832239e-01 1.786710769334027837e-01 7.050195847051340947e-02
4.705000000000000000e+02 7.508463954428431508e-01 1.782963395816206664e-01 7.085726497553604397e-02
4.707500000000000000e+02 7.508478872071129295e-01 1.779498972713133009e-01 7.120221552157356137e-02
4.710000000000000000e+02 7.508187411152760227e-01 1.776514927923561193e-01 7.152976609236737227e-02
4.712500000000000000e+02 7.507455015579429514e-01 1.774230499922997972e-01 7.183144844975811183e-02
4.715000000000000000e+02 7.506238959828392954e-01 1.772794479958943181e-01 7.209665602126583139e-02
4.717500000000000000e+02 7.504619371243588244e-01 1.772249226583205717e-01 7.231314021732002106e-02
4.720000000000000000e+02 7.502721508885645818e-01 1.772591282090842935e-01 7.246872090235154107e-02
4.722500000000000000e+02 7.500601184959030387e-01 1.773865195998154398e-01 7.255336190428257614e-02
4.725000000000000000e+02 7.498208320641144287e-01 1.776184592534661433e-01 7.256070868241976113e-02
4.727500000000000000e+02 7.495463569747771171e-01 1.779647145816214970e-01 7.248892844360219079e-02
4.730000000000000000e+02 7.492365956475657285e-01 1.784220353409118887e-01 7.234136901152243837e-02
4.732500000000000000e+02 7.489015641288592207e-01 1.789710557333022978e-01 7.212738013783853708e-02
4.735000000000000000e+02 7.485525745060377378e-01 1.795846348718051488e-01 7.186279062215722435e-02
4.737500000000000000e+02 7.481913495101201184e-01 1.802395702073652517e-01 7.156908028251499077e-02
4.740000000000000000e+02 7.478083493251472813e-01 1.809207526931808085e-01 7.127089798167235424e-02
4.742500000000000000e+02 7.473921485663856945e-01 1.816151598251160570e-01 7.099269160849930316e-02
4.745000000000000000e+02 7.469401765317391639e-01 1.823041696633258546e-01 7.075565380493498147e-02
4.747500000000000000e+02 7.464598922937260017e-01 1.829645444699850021e-01 7.057556323628907946e-02
4.750000000000000000e+02 7.459594901964163860e-01 1.835792224791614746e-01 7.046128732442161202e-02
4.752500000000000000e+02 7.454386234190613081e-01 1.841476959640047650e-01 7.041368061693382974e-02
4.755000000000000000e+02 7.448895846425196421e-01 1.846851827767146959e-01 7.042523258076474613e-02
4.757500000000000000e+02 7.443077434351372812e-01 1.852111703285612143e-01 7.048108623630158776e-02
4.760000000000000000e+02 7.436995970051012428e-01 1.857389120247172343e-01 7.056149097018164784e-02
4.762500000000000000e+02 7.430790230062898072e-01 1.862760098973304246e-01 7.064496709638040661e-02
4.765000000000000000e+02 7.424556344313565370e-01 1.868330531730093003e-01 7.071131239563424598e-02
4.767500000000000000e+02 7.418279094017815600e-01 1.874280203344115270e-01 7.074407026380660768e-02
4.770000000000000000e+02 7.411880966199773102e-01 1.880794337789575832e-01 7.073246960106596704e-02
4.772500000000000000e+02 7.405326071436748592e-01 1.887946382185315686e-01 7.067275463779437716e-02
4.775000000000000000e+02 7.398658717654087447e-01 1.895655567364817884e-01 7.056857149810952246e-02
4.777500000000000000e+02 7.391940293322405431e-01 1.903757896488041945e-01 7.043018101895615057e-02
4.780000000000000000e+02 7.385168754597675189e-01 1.912104674932092463e-01 7.027265704702384541e-02
4.782500000000000000e+02 7.378277804973381038e-01 1.920587289456335833e-01 7.011349055702909006e-02
4.785000000000000000e+02 7.371218090200420958e-01 1.929081701849455210e-01 6.997002079501274396e-02
4.787500000000000000e+02 7.364028648151853540e-01 1.937400935188163253e-01 6.985704166599832066e-02
4.790000000000000000e+02 7.356822648211323035e-01 1.945328138368510040e-01 6.978492134201649821e-02
4.792500000000000000e+02 7.349708477512306715e-01 1.952706749745808101e-01 6.975847727418829636e-02
4.795000000000000000e+02 7.342726959787455598e-01 1.959506801544933507e-01 6.977662386676110329e-02
4.797500000000000000e+02 7.335862821473755346e-01 1.965810250443997820e-01 6.983269280822523850e-02
4.800000000000000000e+02 7.329107806325786401e-01 1.971737767511850259e-01 6.991544261623600098e-02
4.802500000000000000e+02 7.322510308609389007e-01 1.977381045406092497e-01 7.001086459845211329e-02
4.805000000000000000e+02 7.316169147472861845e-01 1.982784876559360865e-01 7.010459759677789560e-02
4.807500000000000000e+02 7.310183010191698694e-01 1.987974122582016334e-01 7.018428672262810863e-02
4.810000000000000000e+02 7.304608289235309249e-01 1.992980082962559074e-01 7.024116278021337589e-02
4.812500000000000000e+02 7.299465085262415442e-01 1.997828173212898017e-01 7.027067415246977811e-02
4.815000000000000000e+02 7.294788194147094895e-01 2.002485617789362959e-01 7.027261880635472802e-02
4.817500000000000000e+02 7.290675361874796589e-01 2.006812875065856483e-01 7.025117630593515072e-02
4.820000000000000000e+02 7.287281519256403328e-01 2.010571930212017577e-01 7.021465505315858946e-02
4.822500000000000000e+02 7.284753941665975674e-01 2.013501669196553490e-01 7.017443891374748610e-02
4.825000000000000000e+02 7.283157383698319887e-01 2.015412149390803931e-01 7.014304669108792356e-02
4.827500000000000000e+02 7.282451534877141253e-01 2.016228769708523216e-01 7.013196954143360862e-02
4.830000000000000000e+02 7.282534590658562568e-01 2.015964095404429446e-01 7.015013139370079864e-02
4.832500000000000000e+02 7.283304423593289778e-01 2.014663279726969791e-01 7.020322966797415409e-02
4.835000000000000000e+02 7.284675743248600899e-01 2.012389251226690268e-01 7.029350055247229889e-02
4.837500000000000000e+02 7.286544103801371186e-01 2.009262068722966199e-01 7.041938274756587290e-02
4.840000000000000000e+02 7.288746816753284286e-01 2.005502255593108463e-01 7.057509276536129417e-02
4.842500000000000000e+02 7.291075978470050734e-01 2.001418259690245782e-01 7.075057618397076475e-02
4.845000000000000000e+02 7.293341939022852660e-01 1.997336223811904676e-01 7.093218371652518228e-02
4.847500000000000000e+02 7.295433838511978797e-01 1.993526660994715538e-01 7.110395004933130203e-02
4.850000000000000000e+02 7.297334893601974404e-01 1.990174081971179953e-01 7.124910244268450876e-02
4.852500000000000000e+02 7.299098337041470819e-01 1.987386074159747107e-01 7.135155887987852663e-02
4.855000000000000000e+02 7.300822297784568260e-01 1.985203882109513041e-01 7.139738201059163403e-02
4.857500000000000000e+02 7.302637084953971236e-01 1.983601461465945293e-01 7.137614535800904103e-02
4.860000000000000000e+02 7.304689011631744222e-01 1.982490368734520225e-01 7.128206196337430467e-02
4.862500000000000000e+02 7.307115343789573059e-01 1.981736853126206122e-01 7.111478030842213749e-02
4.865000000000000000e+02 7.310033028096802887e-01 1.981168228042068380e-01 7.087987438611317859e-02
4.867500000000000000e+02 7.313560289254710245e-01 1.980550216137571262e-01 7.058894946077207133e-02
4.870000000000000000e+02 7.317837905399999787e-01 1.979572361588944063e-01 7.025897330110543459e-02
4.872500000000000000e+02 7.322996458075931026e-01 1.977899417916291203e-01 6.991041240077713881e-02
4.875000000000000000e+02 7.329072971488619359e-01 1.975283596785378792e-01 6.956434317259971301e-02
4.877500000000000000e+02 7.335958671744826631e-01 1.971646636870031943e-01 6.923946913851539153e-02
4.880000000000000000e+02 7.343453666768408050e-01 1.967045621107769149e-01 6.895007121238226622e-02
4.882500000000000000e+02 7.351393244187968135e-01 1.961555464747828936e-01 6.870512910641984883e-02
4.885000000000000000e+02 7.359718835679149862e-01 1.955201389494821140e-01 6.850797748260339937e-02
4.887500000000000000e+02 7.368411503296103948e-01 1.948029594866569347e-01 6.835589018373294801e-02
4.890000000000000000e+02 7.377353340515429014e-01 1.940248066218948353e-01 6.823985932656181919e-02
4.892500000000000000e+02 7.386270180964071841e-01 1.932275106359069294e-01 6.814547126768684404e-02
4.895000000000000000e+02 7.394830684568745038e-01 1.924616394045925716e-01 6.805529213853270254e-02
4.897500000000000000e+02 7.402814629016174486e-01 1.917665643778793672e-01 6.795197272050368387e-02
4.900000000000000000e+02 7.410189196554055613e-01 1.911604234417788040e-01 6.782065690281602333e-02
4.902500000000000000e+02 7.417025140504029945e-01 1.906475592267412866e-01 6.764992672285630171e-02
4.905000000000000000e+02 7.423342449934811071e-01 1.902339898522534267e-01 6.743176515426596573e-02
4.907500000000000000e+02 7.429036563896239675e-01 1.899347869496610941e-01 6.716155666071454977e-02
4.910000000000000000e+02 7.433951459636330972e-01 1.897663280970533217e-01 6.683852593931405295e-02
4.912500000000000000e+02 7.438023813262639727e-01 1.897315788045376150e-01 6.646603986919911999e-02
4.915000000000000000e+02 7.441361482038935105e-01 1.898128417779051669e-01 6.605101001820115614e-02
4.917500000000000000e+02 7.444183990303585574e-01 1.899791770174503736e-01 6.560242395219116618e-02
4.920000000000000000e+02 7.446676854220238839e-01 1.902024225525223433e-01 6.512989202545405032e-02
4.922500000000000000e+02 7.448886879334648548e-01 1.904682241828628553e-01 6.464308788367248426e-02
4.925000000000000000e+02 7.450744820374242128e-01 1.907734451921473950e-01 6.415207277042862810e-02
4.927500000000000000e+02 7.452187907414267176e-01 1.911135251778088018e-01 6.366768408076439734e-02
4.930000000000000000e+02 7.453265819770353851e-01 1.914721765981796386e-01 6.320124142478619755e-02
4.932500000000000000e+02 7.454130464970090131e-01 1.918233351127004993e-01 6.276361839029132028e-02
4.935000000000000000e+02 7.454921947968367046e-01 1.921434444312540846e-01 6.236436077190929406e-02
4.937500000000000000e+02 7.455659766638161878e-01 1.924226946179544151e-01 6.201132871823053505e-02
4.940000000000000000e+02 7.456243499370351913e-01 1.926650127472348539e-01 6.171063731572978828e-02
4.942500000000000000e+02 7.456561085434874059e-01 1.928775905668189128e-01 6.146630088969379235e-02
4.945000000000000000e+02 7.456599302825662745e-01 1.930607113188770319e-01 6.127935839855634670e-02
4.947500000000000000e+02 7.456455734974147820e-01 1.932074862622619182e-01 6.114694024032366060e-02
4.950000000000000000e+02 7.456249387228520709e-01 1.933131009912064102e-01 6.106196028594229608e-02
4.952500000000000000e+02 7.456025795537398748e-01 1.933837028142865455e-01 6.101371763197406539e-02
4.955000000000000000e+02 7.455749360421788374e-01 1.934359283230734361e-01 6.098913563474826771e-02
4.957500000000000000e+02 7.455381450213519612e-01 1.934876942411281053e-01 6.097416073752028043e-02
4.960000000000000000e+02 7.454960336580414015e-01 1.935489355183999949e-01 6.095503082355861052e-02
4.962500000000000000e+02 7.454602913899934791e-01 1.936203584108291686e-01 6.091935019917833066e-02
4.965000000000000000e+02 7.454433789518182252e-01 1.936996446129517213e-01 6.085697643523022698e-02
4.967500000000000000e+02 7.454517132401403678e-01 1.937875930651417056e-01 6.076069369471814863e-02
4.970000000000000000e+02 7.454853813333203183e-01 1.938879886661067087e-01 6.062663000057340323e-02
4.972500000000000000e+02 7.455435214185313075e-01 1.940020954877148263e-01 6.045438309375414376e-02
4.975000000000000000e+02 7.456289578785267880e-01 1.941242370531863493e-01 6.024680506828804238e-02
4.977500000000000000e+02 7.457474747802917969e-01 1.942431113350550076e-01 6.000941388465214771e-02
4.980000000000000000e+02 7.459031744933034558e-01 1.943473003421075096e-01 5.974952516458945095e-02
4.982500000000000000e+02 7.460948135851892538e-01 1.944298150858841945e-01 5.947537132892645462e-02
4.985000000000000000e+02 7.463163429248113045e-01 1.944881169905552376e-01 5.919554008463308314e-02
4.987500000000000000e+02 7.465604710997084670e-01 1.945206373933580091e-01 5.891889150693371824e-02
4.990000000000000000e+02 7.468218847187337861e-01 1.945233537980670113e-01 5.865476148319880012e-02
4.992500000000000000e+02 7.470981350903861395e-01 1.944888736921290273e-01 5.841299121748425027e-02
4.995000000000000000e+02 7.473881160832402948e-01 1.944084631936815466e-01 5.820342072307775616e-02
4.997500000000000000e+02 7.476895800542651127e-01 1.942754519367139721e-01 5.803496800902092218e-02
5.000000000000000000e+02 7.479972515427464330e-01 1.940878838289934460e-01 5.791486462826050258e-02
5.002500000000000000e+02 7.483028190685000469e-01 1.938486722456040923e-01 5.784850868589640205e-02
5.005000000000000000e+02 7.485975005968232843e-01 1.935627983586179213e-01 5.783970104455934957e-02
5.007500000000000000e+02 7.488759201327468418e-01 1.932336196606065370e-01 5.789046020664653097e-02
5.010000000000000000e+02 7.491390389941152694e-01 1.928610546945839499e-01 5.799990631130079455e-02
5.012500000000000000e+02 7.493939153153612587e-01 1.924433811149299234e-01 5.816270356970948407e-02
5.015000000000000000e+02 7.496499967250865870e-01 1.919817748447923689e-01 5.836822843012125228e-02
5.017500000000000000e+02 7.499139610449234716e-01 1.914848681477291370e-01 5.860117080734666278e-02
5.020000000000000000e+02 7.501858973031502176e-01 1.909709854725466782e-01 5.884311722430358299e-02
5.022500000000000000e+02 7.504593140460869005e-01 1.904666626008005847e-01 5.907402335311237596e-02
5.025000000000000000e+02 7.507252594542187518e-01 1.900017325437259874e-01 5.927300800205484443e-02
5.027500000000000000e+02 7.509783663726657954e-01 1.896026692187197382e-01 5.941896440861549333e-02
5.030000000000000000e+02 7.512208980757221211e-01 1.892871968761442592e-01 5.949190504813355040e-02
5.032500000000000000e+02 7.514613720074813097e-01 1.890632964889794043e-01 5.947533150353954273e-02
5.035000000000000000e+02 7.517079632927420318e-01 1.889331264100690966e-01 5.935891029718852463e-02
5.037500000000000000e+02 7.519608956962178237e-01 1.888988113750736109e-01 5.914029292870823240e-02
5.040000000000000000e+02 7.522097442491280095e-01 1.889649057035588386e-01 5.882535004731318656e-02
5.042500000000000000e+02 7.524386621011791565e-01 1.891344150681038838e-01 5.842692283071732745e-02
5.045000000000000000e+02 7.526367310947560396e-01 1.894004820598902405e-01 5.796278684535412229e-02
5.047500000000000000e+02 7.528064478169710361e-01 1.897399987723770165e-01 5.745355341065171151e-02
5.050000000000000000e+02 7.529639810162114255e-01 1.901151625858997773e-01 5.692085639788907470e-02
5.052500000000000000e+02 7.531306465953470086e-01 1.904835654546802037e-01 5.638578794997301663e-02
5.055000000000000000e+02 7.533212479410522633e-01 1.908112853618343929e-01 5.586746669711396829e-02
5.057500000000000000e+02 7.535371833529991292e-01 1.910809462800278080e-01 5.538187036697263949e-02
5.060000000000000000e+02 7.537687321244341820e-01 1.912899734228998283e-01 5.494129445266629497e-02
5.062500000000000000e+02 7.540042663837998038e-01 1.914410683699123150e-01 5.455466524628754810e-02
5.065000000000000000e+02 7.542396837308058544e-01 1.915318422592633407e-01 5.422847400993086042e-02
5.067500000000000000e+02 7.544813029307714247e-01 1.915509647866083798e-01 5.396773228262008448e-02
5.070000000000000000e+02 7.547404486383922917e-01 1.914830754919740197e-01 5.377647586963385518e-02
5.072500000000000000e+02 7.550238221362803870e-01 1.913184016702225709e-01 5.365777619349797189e-02
5.075000000000000000e+02 7.553265862623503857e-01 1.910599565829502189e-01 5.361345715469947870e-02
5.077500000000000000e+02 7.556333704944591112e-01 1.907230791434116890e-01 5.364355036212978267e-02
5.080000000000000000e+02 7.559265271988320212e-01 1.903281423051837729e-01 5.374533049598452517e-02
5.082500000000000000e+02 7.561961867472618559e-01 1.898917572543498133e-01 5.391205599838815032e-02
5.085000000000000000e+02 7.564452116280815375e-01 1.894227013145750871e-01 5.413208705734340320e-02
5.087500000000000000e+02 7.566855711944023843e-01 1.889252371260849994e-01 5.438919167951251216e-02
5.090000000000000000e+02 7.569286122880570788e-01 1.884071827732376470e-01 5.466420493870559338e-02
5.092500000000000000e+02 7.571762893829494523e-01 1.878863837265433434e-01 5.493732689050727369e-02
5.095000000000000000e+02 7.574205886699401091e-01 1.873892885287649634e-01 5.519012280129488579e-02
5.097500000000000000e+02 7.576522114656933926e-01 1.869409289335660918e-01 5.540685960074036298e-02
5.100000000000000000e+02 7.578715022142373803e-01 1.865530099452027968e-01 5.557548784056005886e-02
5.102500000000000000e+02 7.580914314707761781e-01 1.862199720313268969e-01 5.568859649789666133e-02
5.105000000000000000e+02 7.583292612040675174e-01 1.859265817433438106e-01 5.574415705258892184e-02
5.107500000000000000e+02 7.585944908325407132e-01 1.856599555340137375e-01 5.574555363344529252e-02
5.110000000000000000e+02 7.588846968008909899e-01 1.854146326127802669e-01 5.570067058632825752e-02
5.112500000000000000e+02 7.591924909951986988e-01 1.851871176908727046e-01 5.562039131392916558e-02
5.115000000000000000e+02 7.595145977916718527e-01 1.849682665235719004e-01 5.551713568475638572e-02
5.117500000000000000e+02 7.598523508391125114e-01 1.847438052454052071e-01 5.540384391548273946e-02
5.120000000000000000e+02 7.602035829068022332e-01 1.845030241706143437e-01 5.529339292258301369e-02
5.122500000000000000e+02 7.605566361023113897e-01 1.842451972272026450e-01 5.519816667048655506e-02
5.125000000000000000e+02 7.608945860157845242e-01 1.839758707231760049e-01 5.512954326104024805e-02
5.127500000000000000e+02 7.612050900396373221e-01 1.836976265326453195e-01 5.509728342771834375e-02
5.130000000000000000e+02 7.614843014511000208e-01 1.834066958664004598e-01 5.510900268249932510e-02
5.132500000000000000e+02 7.617309146982276236e-01 1.830991690349986767e-01 5.516991626677360955e-02
5.135000000000000000e+02 7.619391634414740544e-01 1.827780176202837281e-01 5.528281893824231463e-02
5.137500000000000000e+02 7.621010505828500481e-01 1.824509295583545132e-01 5.544801985879586892e-02
5.140000000000000000e+02 7.622162095584800179e-01 1.821207796012414559e-01 5.566301084027868579e-02
5.142500000000000000e+02 7.622969709140213768e-01 1.817809918522163559e-01 5.592203723376204527e-02
5.145000000000000000e+02 7.623606675868724869e-01 1.814232328432993091e-01 5.621609956982826645e-02
5.147500000000000000e+02 7.624162338446602849e-01 1.810499971422790955e-01 5.653376901306018942e-02
5.150000000000000000e+02 7.624591536248738199e-01 1.806782522727078955e-01 5.686259410241861767e-02
5.152500000000000000e+02 7.624800079941795872e-01 1.803295489778333760e-01 5.719044302798680091e-02
5.155000000000000000e+02 7.624763047086055012e-01 1.800173456603314515e-01 5.750634963106279751e-02
5.157500000000000000e+02 7.624542348471932129e-01 1.797446741239241974e-01 5.780109102888275618e-02
5.160000000000000000e+02 7.624192606679205397e-01 1.795127488907238278e-01 5.806799044135520227e-02
5.162500000000000000e+02 7.623667116760638462e-01 1.793293615808531083e-01 5.830392674308343404e-02
5.165000000000000000e+02 7.622835538924719323e-01 1.792065949622449472e-01 5.850985114528362008e-02
5.167500000000000000e+02 7.621589829387254156e-01 1.791508697363237146e-01 5.869014732495039799e-02
5.170000000000000000e+02 7.619929977449259040e-01 1.791559451414305726e-01 5.885105711364302383e-02
5.172500000000000000e+02 7.617954124497468005e-01 1.792054467204559631e-01 5.899914082979763885e-02
5.175000000000000000e+02 7.615780887795532417e-01 1.792814076862447592e-01 5.914050353420254036e-02
5.177500000000000000e+02 7.613492751445480877e-01 1.793701190010820179e-01 5.928060585437073399e-02
5.180000000000000000e+02 7.611137061871808829e-01 1.794622906930934958e-01 5.942400311972555194e-02
5.182500000000000000e+02 7.608762138892871674e-01 1.795499295536465700e-01 5.957385655706690791e-02
5.185000000000000000e+02 7.606435969157330224e-01 1.796246574337676538e-01 5.973174565049886586e-02
5.187500000000000000e+02 7.604231109230022989e-01 1.796786837898507738e-01 5.989820528714722564e-02
5.190000000000000000e+02 7.602198904130499368e-01 1.797065117746314833e-01 6.007359781231817047e-02
5.192500000000000000e+02 7.600357312594148151e-01 1.797057597795056472e-01 6.025850896107892013e-02
5.195000000000000000e+02 7.598703956108170399e-01 1.796761863029973649e-01 6.045341808618638624e-02
5.197500000000000000e+02 7.597235788814581392e-01 1.796182104594288009e-01 6.065821065911283089e-02
5.200000000000000000e+02 7.595957963782988820e-01 1.795320833298776064e-01 6.087212029182409445e-02
5.202500000000000000e+02 7.594878327904923676e-01 1.794182478433113404e-01 6.109391936619645858e-02
5.205000000000000000e+02 7.594004151118510793e-01 1.792778506173862696e-01 6.132173427076206829e-02
5.207500000000000000e+02 7.593357660696491429e-01 1.791118378930041388e-01 6.155239603734753706e-02
5.210000000000000000e+02 7.592996695898744930e-01 1.789192622229979490e-01 6.178106818712762044e-02
5.212500000000000000e+02 7.593007871125989627e-01 1.786973487151714002e-01 6.200186417223028934e-02
5.215000000000000000e+02 7.593458674368651629e-01 1.784449596928734949e-01 6.220917287026271614e-02
5.217500000000000000e+02 7.594345783800113825e-01 1.781668169497557519e-01 6.239860467023217866e-02
5.220000000000000000e+02 7.595596987709272163e-01 1.778734588564392094e-01 6.256684237263329673e-02
5.222500000000000000e+02 7.597136961006611955e-01 1.775754753181495449e-01 6.271082858118914860e-02
5.225000000000000000e+02 7.598954899300429666e-01 1.772771598115520097e-01 6.282735025840599508e-02
5.227500000000000000e+02 7.601097632542686000e-01 1.769767470522137509e-01 6.291348969351705234e-02
5.230000000000000000e+02 7.603584755969396980e-01 1.766741987027486416e-01 6.296732570031113307e-02
5.232500000000000000e+02 7.606331150516774109e-01 1.763789058962740297e-01 6.298797905204840675e-02
5.235000000000000000e+02 7.609164552170257778e-01 1.761086288786971876e-01 6.297491590427758967e-02
5.237500000000000000e+02 7.611930266284382407e-01 1.758795547279978222e-01 6.292741864356440895e-02
5.240000000000000000e+02 7.614576703332233132e-01 1.756972158470982426e-01 6.284511381967897159e-02
5.242500000000000000e+02 7.617128982370668933e-01 1.755576848489137920e-01 6.272941691401903719e-02
5.245000000000000000e+02 7.619573431723369872e-01 1.754578144807994178e-01 6.258484234686433056e-02
5.247500000000000000e+02 7.621777679470500555e-01 1.754029623375107094e-01 6.241926971543922814e-02
5.250000000000000000e+02 7.623540630755745173e-01 1.754027296311238271e-01 6.224320729330186375e-02
5.252500000000000000e+02 7.624730378602153635e-01 1.754582290738156136e-01 6.206873306596920326e-02
5.255000000000000000e+02 7.625373206626988587e-01 1.755541141376761871e-01 6.190856519962475990e-02
5.257500000000000000e+02 7.625602374762745495e-01 1.756646775336823119e-01 6.177508499004340237e-02
5.260000000000000000e+02 7.625526483789385468e-01 1.757683993337114114e-01 6.167895228734976421e-02
5.262500000000000000e+02 7.625157996102043256e-01 1.758568073720023495e-01 6.162739301779401879e-02
5.265000000000000000e+02 7.624474346938647784e-01 1.759298312971103451e-01 6.162273400902473774e-02
5.267500000000000000e+02 7.623536462577001904e-01 1.759845304640254016e-01 6.166182327827439413e-02
5.270000000000000000e+02 7.622527064119957174e-01 1.760106893609723333e-01 6.173660422703247663e-02
5.272500000000000000e+02 7.621662632930809034e-01 1.759980471239993294e-01 6.183568958292007950e-02
5.275000000000000000e+02 7.621066975796227938e-01 1.759467875117022295e-01 6.194651490867460197e-02
5.277500000000000000e+02 7.620733387297682349e-01 1.758691163117807876e-01 6.205754495845069302e-02
5.280000000000000000e+02 7.620602780111618291e-01 1.757796550062900032e-01 6.216006698254783469e-02
5.282500000000000000e+02 7.620667213153702324e-01 1.756839624892111151e-01 6.224931619541931860e-02
5.285000000000000000e+02 7.620989834470748292e-01 1.755760609628216895e-01 6.232495559010307884e-02
5.287500000000000000e+02 7.621626304673000396e-01 1.754463146468867585e-01 6.239105488581203618e-02
5.290000000000000000e+02 7.622537039875425524e-01 1.752906993396425583e-01 6.245559667281476435e-02
5.292500000000000000e+02 7.623587534672274790e-01 1.751118604185427641e-01 6.252938611423070059e-02
5.295000000000000000e+02 7.624642209786667291e-01 1.749114707525236678e-01 6.262430826880918677e-02
5.297500000000000000e+02 7.625662219235587180e-01 1.746825639116700857e-01 6.275121416477222325e-02
5.300000000000000000e+02 7.626711391817262431e-01 1.744108439073306649e-01 6.291801691094303650e-02
5.302500000000000000e+02 7.627869578334173228e-01 1.740845323416841950e-01 6.312850982489887075e-02
5.305000000000000000e+02 7.629148265058509626e-01 1.737031792829095422e-01 6.338199421123955069e-02
5.307500000000000000e+02 7.630495454510645148e-01 1.732770566499841625e-01 6.367339789895121172e-02
5.310000000000000000e+02 7.631882435952671573e-01 1.728181608843966655e-01 6.399359552033588583e-02
5.312500000000000000e+02 7.633369301468596602e-01 1.723330478113944686e-01 6.433002204174642635e-02
5.315000000000000000e+02 7.635069455221361601e-01 1.718251412347486518e-01 6.466791324311507716e-02
5.317500000000000000e+02 7.637040156349279574e-01 1.713037531423760307e-01 6.499223122269606745e-02
5.320000000000000000e+02 7.639206881187270426e-01 1.707895713521277170e-01 6.528974052914525428e-02
5.322500000000000000e+02 7.641402840564246457e-01 1.703092655241099096e-01 6.555045041946538920e-02
5.325000000000000000e+02 7.643485064692345787e-01 1.698834686067680622e-01 6.576802492399835831e-02
5.327500000000000000e+02 7.645413314199204224e-01 1.695192506801638799e-01 6.593941789991644709e-02
5.330000000000000000e+02 7.647214936617307002e-01 1.692142300640943064e-01 6.606427627417586768e-02
5.332500000000000000e+02 7.648880064145187063e-01 1.689676154921318785e-01 6.614437809334905438e-02
5.335000000000000000e+02 7.650310181740083149e-01 1.687859756430086788e-01 6.618300618298353366e-02
5.337500000000000000e+02 7.651387587964137982e-01 1.686770810936079334e-01 6.618416010997804633e-02
5.340000000000000000e+02 7.652099242510097543e-01 1.686382583465409202e-01 6.615181740244971409e-02
5.342500000000000000e+02 7.652575453154377705e-01 1.686528335848423432e-01 6.608962109972058019e-02
5.345000000000000000e+02 7.652985708068792414e-01 1.687003119272719731e-01 6.600111726584936833e-02
5.347500000000000000e+02 7.653389878439934568e-01 1.687707463874418834e-01 6.589026576856502060e-02
5.350000000000000000e+02 7.653698320989954507e-01 1.688683724842813261e-01 6.576179541672308448e-02
5.352500000000000000e+02 7.653778251082825612e-01 1.690009927336285911e-01 6.562118215808915300e-02
5.355000000000000000e+02 7.653579636057469271e-01 1.691676955602794963e-01 6.547434083397338234e-02
5.357500000000000000e+02 7.653135265043906621e-01 1.693592405248638966e-01 6.532723297074498336e-02
5.360000000000000000e+02 7.652440534009230522e-01 1.695704369684910839e-01 6.518550963058622472e-02
5.362500000000000000e+02 7.651361849686542094e-01 1.698096409491907377e-01 6.505417408215449782e-02
5.365000000000000000e+02 7.649690143390284192e-01 1.700937586692696513e-01 6.493722699170199897e-02
5.367500000000000000e+02 7.647283831356692652e-01 1.704343081568046592e-01 6.483730870752653364e-02
5.370000000000000000e+02 7.644144948015053620e-01 1.708301086683997050e-01 6.475539653009490526e-02
5.372500000000000000e+02 7.640355549243620370e-01 1.712738071285636599e-01 6.469063794707449744e-02
5.375000000000000000e+02 7.635961183804859109e-01 1.717634844338184752e-01 6.464039718569593307e-02
5.377500000000000000e+02 7.630936176593832165e-01 1.723057820903982074e-01 6.460060025021877039e-02
5.380000000000000000e+02 7.625250250025351617e-01 1.729085833943387329e-01 6.456639160312600823e-02
5.382500000000000000e+02 7.618935279747693912e-01 1.735734862842235882e-01 6.453298574100638230e-02
5.385000000000000000e+02 7.612064995586508287e-01 1.742969876773673710e-01 6.449651276398142563e-02
5.387500000000000000e+02 7.604678260612647289e-01 1.750774654858303636e-01 6.445470845290446338e-02
5.390000000000000000e+02 7.596748077760188123e-01 1.759177439025653156e-01 6.440744832141669096e-02
5.392500000000000000e+02 7.588232999214689078e-01 1.768195789450198174e-01 6.435712113351152452e-02
5.395000000000000000e+02 7.579144648199918066e-01 1.777769000158951895e-01 6.430863516411339242e-02
5.397500000000000000e+02 7.569552572769727705e-01 1.787760537359110447e-01 6.426868898711618483e-02
5.400000000000000000e+02 7.559537394730598825e-01 1.798021038992191900e-01 6.424415662772009483e-02
5.402500000000000000e+02 7.549174443154682557e-01 1.808425655666192067e-01 6.423999011791160785e-02
5.405000000000000000e+02 7.538582938871490891e-01 1.818842901029078807e-01 6.425741600994343272e-02
5.407500000000000000e+02 7.527978395189853789e-01 1.829091684083700431e-01 6.429299207264507765e-02
5.410000000000000000e+02 7.517643523590736843e-01 1.838971502403501379e-01 6.433849740057670519e-02
5.412500000000000000e+02 7.507827143939820314e-01 1.848359746441292639e-01 6.438131096188864921e-02
5.415000000000000000e+02 7.498673582575667851e-01 1.857274547968436051e-01 6.440518694558924895e-02
5.417500000000000000e+02 7.490254998688109511e-01 1.865827484546176418e-01 6.439175167657204546e-02
5.420000000000000000e+02 7.482659323162909049e-01 1.874111021877654104e-01 6.432296549594382351e-02
5.422500000000000000e+02 7.476015723978954863e-01 1.882142796429772669e-01 6.418414795912799620e-02
5.425000000000000000e+02 7.470414442815273004e-01 1.889919632296435392e-01 6.396659248882941018e-02
5.427500000000000000e+02 7.465806470403461015e-01 1.897504634950289981e-01 6.366888946462587184e-02
5.430000000000000000e+02 7.462000210664856414e-01 1.905031870271725880e-01 6.329679190634149299e-02
5.432500000000000000e+02 7.458770940365343494e-01 1.912607631925604124e-01 6.286214277090584890e-02
5.435000000000000000e+02 7.455978407212850989e-01 1.920206435474106077e-01 6.238151573130421013e-02
5.437500000000000000e+02 7.453590091511727023e-01 1.927661491868310484e-01 6.187484166199649915e-02
5.440000000000000000e+02 7.451612633600671609e-01 1.934748805179842268e-01 6.136385612194845962e-02
5.442500000000000000e+02 7.450019780181063034e-01 1.941278650368942482e-01 6.087015694499947616e-02
5.445000000000000000e+02 7.448746865250579496e-01 1.947122783247852151e-01 6.041303515015741810e-02
5.447500000000000000e+02 7.447740801873312666e-01 1.952182386429727745e-01 6.000768116969604216e-02
5.450000000000000000e+02 7.447011101828284740e-01 1.956344950783867054e-01 5.966439473878471650e-02
5.452500000000000000e+02 7.446645756415604112e-01 1.959465259246442326e-01 5.938889843379561301e-02
5.455000000000000000e+02 7.446790348335627918e-01 1.961377936520798948e-01 5.918317151435696644e-02
5.457500000000000000e+02 7.447599567284515221e-01 1.961940327897700731e-01 5.904601048177941791e-02
5.460000000000000000e+02 7.449172843718101511e-01 1.961096737464704254e-01 5.897304188171956230e-02
5.462500000000000000e+02 7.451502889438998967e-01 1.958930452102682351e-01 5.895666584583171554e-02
5.465000000000000000e+02 7.454478549977870960e-01 1.955655186829396153e-01 5.898662631927337890e-02
5.467500000000000000e+02 7.457953315432122032e-01 1.951533326884476449e-01 5.905133576833977715e-02
5.470000000000000000e+02 7.461830149552026725e-01 1.946776670145759502e-01 5.913931803022069722e-02
5.472500000000000000e+02 7.466087303395649855e-01 1.941512599289901275e-01 5.924000973144513682e-02
5.475000000000000000e+02 7.470718195407302087e-01 1.935843674331686470e-01 5.934381302610163694e-02
5.477500000000000000e+02 7.475645072967609384e-01 1.929934622639051245e-01 5.944203043933400654e-02
5.480000000000000000e+02 7.480697200014165826e-01 1.924029324555245890e-01 5.952734754305842590e-02
5.482500000000000000e+02 7.485681558933894308e-01 1.918369920175246324e-01 5.959485208908550657e-02
5.485000000000000000e+02 7.490481385687430826e-01 1.913089439723855145e-01 5.964291745887199264e-02
5.487500000000000000e+02 7.495089299388479898e-01 1.908177981278677826e-01 5.967327193328408885e-02
5.490000000000000000e+02 7.499554566334638572e-01 1.903543890828199303e-01 5.969015428371603899e-02
5.492500000000000000e+02 7.503908430331585055e-01 1.899101513773631678e-01 5.969900558947856262e-02
5.495000000000000000e+02 7.508141314176183245e-01 1.894806217309733531e-01 5.970524685140827376e-02
5.497500000000000000e+02 7.512236579895037458e-01 1.890629090875271534e-01 5.971343292296905914e-02
5.500000000000000000e+02 7.516202237246401019e-01 1.886529863872196955e-01 5.972678988813971690e-02
5.502500000000000000e+02 7.520062069599724452e-01 1.882468000378350881e-01 5.974699300219313974e-02
5.505000000000000000e+02 7.523826563644040455e-01 1.878433397006293859e-01 5.977400393496768577e-02
5.507500000000000000e+02 7.527491590805710509e-01 1.874449793557407817e-01 5.980586156368940254e-02
5.510000000000000000e+02 7.531069780280181813e-01 1.870544562546390399e-01 5.983856571734315344e-02
5.512500000000000000e+02 7.534612348316307440e-01 1.866723116247178682e-01 5.986645354365117966e-02
5.515000000000000000e+02 7.538188901428301003e-01 1.862977473893738800e-01 5.988336246779651928e-02
5.517500000000000000e+02 7.541845519231806794e-01 1.859311434639674965e-01 5.988430461285214335e-02
5.520000000000000000e+02 7.545590956513287262e-01 1.855741171454513005e-01 5.986678720322070185e-02
5.522500000000000000e+02 7.549423892966163896e-01 1.852266004699194835e-01 5.983101023346477920e-02
5.525000000000000000e+02 7.553364039937197072e-01 1.848845775508980716e-01 5.977901845538260289e-02
5.527500000000000000e+02 7.557445068236677832e-01 1.845418114833586032e-01 5.971368169297432832e-02
5.530000000000000000e+02 7.561678681699468552e-01 1.841938296121775342e-01 5.963830221787579100e-02
5.532500000000000000e+02 7.566035029069868578e-01 1.838397225930834822e-01 5.955677449993039552e-02
5.535000000000000000e+02 7.570461475474565827e-01 1.834802875698851865e-01 5.947356488265898022e-02
5.537500000000000000e+02 7.574907797436595258e-01 1.831161593058768799e-01 5.939306095046247708e-02
5.540000000000000000e+02 7.579316736670995702e-01 1.827496430152687756e-01 5.931868331763256313e-02
5.542500000000000000e+02 7.583590920821077219e-01 1.823883906794204202e-01 5.925251723847166363e-02
5.545000000000000000e+02 7.587591547331113961e-01 1.820451652351019745e-01 5.919568003178743432e-02
5.547500000000000000e+02 7.591198216932955045e-01 1.817313005648259761e-01 5.914887774187826963e-02
5.550000000000000000e+02 7.594379695294158905e-01 1.814494950130327022e-01 5.911253545755106031e-02
5.552500000000000000e+02 7.597196955910394678e-01 1.811937661263002819e-01 5.908653828266169361e-02
5.555000000000000000e+02 7.599720172087394143e-01 1.809578629285699125e-01 5.907011986268993764e-02
5.557500000000000000e+02 7.601939179256311796e-01 1.807438879640531626e-01 5.906219411031573413e-02
5.560000000000000000e+02 7.603764319461177035e-01 1.805617636747849919e-01 5.906180437909726300e-02
5.562500000000000000e+02 7.605127342709461225e-01 1.804190414680482690e-01 5.906822426100549056e-02
5.565000000000000000e+02 7.606089947870882106e-01 1.803102309403251946e-01 5.908077427258664333e-02
5.567500000000000000e+02 7.606849194645031176e-01 1.802161927084671156e-01 5.909888782702975990e-02
5.570000000000000000e+02 7.607624744131826766e-01 1.801147926160669710e-01 5.912273297075054668e-02
5.572500000000000000e+02 7.608521462852059214e-01 1.799938786505034805e-01 5.915397506428993202e-02
5.575000000000000000e+02 7.609487669040571056e-01 1.798553142934576354e-01 5.919591880248566140e-02
5.577500000000000000e+02 7.610407841194702927e-01 1.797064879267183390e-01 5.925272795381091723e-02
5.580000000000000000e+02 7.611247770590933159e-01 1.795470441109960624e-01 5.932817882991078817e-02
5.582500000000000000e+02 7.612120018640737840e-01 1.793632955306048160e-01 5.942470260532169146e-02
5.585000000000000000e+02 7.613205057294574196e-01 1.791364038184340146e-01 5.954309045210762208e-02
5.587500000000000000e+02 7.614596549464317521e-01 1.788577032250360799e-01 5.968264182853186273e-02
5.590000000000000000e+02 7.616217107049927382e-01 1.785369970314323873e-01 5.984129226357469411e-02
5.592500000000000000e+02 7.617888338174447771e-01 1.781957059721472059e-01 6.001546021040776030e-02
5.595000000000000000e+02 7.619486811872758780e-01 1.778515659527523107e-01 6.019975285997229697e-02
5.597500000000000000e+02 7.621029017496956381e-01 1.775101467885008000e-01 6.038695146180322187e-02
5.600000000000000000e+02 7.622602832837918063e-01 1.771711009263078895e-01 6.056861578990132416e-02
5.602500000000000000e+02 7.624227968578163317e-01 1.768409930258287854e-01 6.073621011635474409e-02
5.605000000000000000e+02 7.625803325927077436e-01 1.765374998750766089e-01 6.088216753221632749e-02
5.607500000000000000e+02 7.627197323514196547e-01 1.762799934390232304e-01 6.100027420955710100e-02
5.610000000000000000e+02 7.628374931018115923e-01 1.760771433288571552e-01 6.108536356933157163e-02
5.612500000000000000e+02 7.629420369956131376e-01 1.759249744988541364e-01 6.113298850553323255e-02
5.615000000000000000e+02 7.630438909059538144e-01 1.758164040795378025e-01 6.113970501450903539e-02
5.617500000000000000e+02 7.631460543527661677e-01 1.757501447119072524e-01 6.110380093532721824e-02
5.620000000000000000e+02 7.632456172562380736e-01 1.757287460960356984e-01 6.102563664772637370e-02
5.622500000000000000e+02 7.633440097810817448e-01 1.757488774988752445e-01 6.090711272004299681e-02
5.625000000000000000e+02 7.634535162446063339e-01 1.757956889703300996e-01 6.075079478506403841e-02
5.627500000000000000e+02 7.635918190217028112e-01 1.758485042064411030e-01 6.055967677185615516e-02
5.630000000000000000e+02 7.637696634446654587e-01 1.758924851937926637e-01 6.033785136154203727e-02
5.632500000000000000e+02 7.639836565838870053e-01 1.759250533150116813e-01 6.009129010110164648e-02
5.635000000000000000e+02 7.642207618857848050e-01 1.759514415330410975e-01 5.982779658117393790e-02
5.637500000000000000e+02 7.644699667021290779e-01 1.759738729078884623e-01 5.955616038998180761e-02
5.640000000000000000e+02 7.647302160621844980e-01 1.759843760178830263e-01 5.928540791993190673e-02
5.642500000000000000e+02 7.650082798671975493e-01 1.759669229000958290e-01 5.902479723270636497e-02
5.645000000000000000e+02 7.653096524562238434e-01 1.759061666937526136e-01 5.878418085002360544e-02
5.647500000000000000e+02 7.656311136860839417e-01 1.757951029213456751e-01 5.857378339257051508e-02
5.650000000000000000e+02 7.659612747770833119e-01 1.756357210722245821e-01 5.840300415069246687e-02
5.652500000000000000e+02 7.662873336790778644e-01 1.754338317523127799e-01 5.827883456860924460e-02
5.655000000000000000e+02 7.666015713376013174e-01 1.751936317052892877e-01 5.820479695710919360e-02
5.657500000000000000e+02 7.669028638133837950e-01 1.749164029173382873e-01 5.818073326927748756e-02
5.660000000000000000e+02 7.671940990433621099e-01 1.746028608770824331e-01 5.820304007955562353e-02
5.662500000000000000e+02 7.674797854577866119e-01 1.742553103157972738e-01 5.826490422641643352e-02
5.665000000000000000e+02 7.677654824457895710e-01 1.738778899449346382e-01 5.835662760927569359e-02
5.667500000000000000e+02 7.680570736718903557e-01 1.734764188731219015e-01 5.846650745498800650e-02
5.670000000000000000e+02 7.683575599203221751e-01 1.730599707668467602e-01 5.858246931283141168e-02
5.672500000000000000e+02 7.686635114340252262e-01 1.726424922381525895e-01 5.869399632782234394e-02
5.675000000000000000e+02 7.689661855986642536e-01 1.722402338740192107e-01 5.879358052731607082e-02
5.677500000000000000e+02 7.692588735942966771e-01 1.718638654909612762e-01 5.887726091474233814e-02
5.680000000000000000e+02 7.695448527517965154e-01 1.715107006063162909e-01 5.894444664188723537e-02
5.682500000000000000e+02 7.698371576732763177e-01 1.711653317554728271e-01 5.899751057125041803e-02
5.685000000000000000e+02 7.701482150430620788e-01 1.708104478221436073e-01 5.904133713479380735e-02
5.687500000000000000e+02 7.704775482408589005e-01 1.704399188306409962e-01 5.908253292849990901e-02
5.690000000000000000e+02 7.708094698728327199e-01 1.700625552110133776e-01 5.912797491615412460e-02
5.692500000000000000e+02 7.711241861462568847e-01 1.696929128607442827e-01 5.918290099299791662e-02
5.695000000000000000e+02 7.714128140696179248e-01 1.693378753819077542e-01 5.924931054847529938e-02
5.697500000000000000e+02 7.716828021848348707e-01 1.689917815137249590e-01 5.932541630144079481e-02
5.700000000000000000e+02 7.719486738158287675e-01 1.686450918952252520e-01 5.940623428894595270e-02
5.702500000000000000e+02 7.722169057467047626e-01 1.682983406081130784e-01 5.948475364518306108e-02
5.705000000000000000e+02 7.724790273125303752e-01 1.679678703924271099e-01 5.955310229504301445e-02
5.707500000000000000e+02 7.727190134154050538e-01 1.676773900031544584e-01 5.960359658144065431e-02
5.710000000000000000e+02 7.729280880342288551e-01 1.674420164213913653e-01 5.962989554437934936e-02
5.712500000000000000e+02 7.731134116474398521e-01 1.672583405915427091e-01 5.962824776101716129e-02
5.715000000000000000e+02 7.732935001873108005e-01 1.671081419075335361e-01 5.959835790515520537e-02
5.717500000000000000e+02 7.734853590469843443e-01 1.669712635568854631e-01 5.954337739613099756e-02
5.720000000000000000e+02 7.736947204441139148e-01 1.668362635760639312e-01 5.946901597982283405e-02
5.722500000000000000e+02 7.739166082316801809e-01 1.667011349714209445e-01 5.938225679689843051e-02
5.725000000000000000e+02 7.741432936409179399e-01 1.665665854719485250e-01 5.929012088713430523e-02
5.727500000000000000e+02 7.743711924415683789e-01 1.664302574846615590e-01 5.919855007376986777e-02
5.730000000000000000e+02 7.746016200517666928e-01 1.662870225985310091e-01 5.911135734970278388e-02
5.732500000000000000e+02 7.748368794178200902e-01 1.661336753923873810e-01 5.902944518979202915e-02
5.735000000000000000e+02 7.750762408961118233e-01 1.659730588361339465e-01 5.895070026775502126e-02
5.737500000000000000e+02 7.753143944794561593e-01 1.658148834049473497e-01 5.887072211559671309e-02
5.740000000000000000e+02 7.755416909371291023e-01 1.656742819146151957e-01 5.878402714825636116e-02
5.742500000000000000e+02 7.757461564989880376e-01 1.655686608719575126e-01 5.868518262905399185e-02
5.745000000000000000e+02 7.759175805621805200e-01 1.655128279502229294e-01 5.856959148759610656e-02
5.747500000000000000e+02 7.760524096935865757e-01 1.655135613027994557e-01 5.843402900361341357e-02
5.750000000000000000e+02 7.761556443447079623e-01 1.655672687303136603e-01 5.827708692497934884e-02
5.752500000000000000e+02 7.762364593730940454e-01 1.656641122728943205e-01 5.809942835401192551e-02
5.755000000000000000e+02 7.763009597394125993e-01 1.657954096035798575e-01 5.790363065700796646e-02
5.757500000000000000e+02 7.763492481931344447e-01 1.659572145143574096e-01 5.769353729250775720e-02
5.760000000000000000e+02 7.763806974674950512e-01 1.661459497446695632e-01 5.747335278783548967e-02
5.762500000000000000e+02 7.764022043741665158e-01 1.663509263865646792e-01 5.724686923926898541e-02
5.765000000000000000e+02 7.764296657758411602e-01 1.665532434908517656e-01 5.701709073330724076e-02
5.767500000000000000e+02 7.764796673479066325e-01 1.667340394602939702e-01 5.678629319179927248e-02
5.770000000000000000e+02 7.765587500507888929e-01 1.668849141651365109e-01 5.655633578407415901e-02
5.772500000000000000e+02 7.766608006014872334e-01 1.670101897442210215e-01 5.632900965429203655e-02
5.775000000000000000e+02 7.767744369300528806e-01 1.671192557262020650e-01 5.610630734374626172e-02
5.777500000000000000e+02 7.768919494074710830e-01 1.672174367739496792e-01 5.589061381858048683e-02
5.780000000000000000e+02 7.770106838455896892e-01 1.673044608482423257e-01 5.568485530616800600e-02
5.782500000000000000e+02 7.771268574952698849e-01 1.673806328338883209e-01 5.549250967084209257e-02
5.785000000000000000e+02 7.772301372684276011e-01 1.674525426470241940e-01 5.531732008454820493e-02
5.787500000000000000e+02 7.773052968491696024e-01 1.675320444453421986e-01 5.516265870548833772e-02
5.790000000000000000e+02 7.773388405823489222e-01 1.676304170327281295e-01 5.503074238492240700e-02
5.792500000000000000e+02 7.773234438786769118e-01 1.677544745949615390e-01 5.492208152636089691e-02
5.795000000000000000e+02 7.772568079802508745e-01 1.679077854892144783e-01 5.483540653053516761e-02
5.797500000000000000e+02 7.771385850575259768e-01 1.680933732154521465e-01 5.476804172702233464e-02
5.800000000000000000e+02 7.769700456236551256e-01 1.683134627595087029e-01 5.471649161683590085e-02
5.802500000000000000e+02 7.767563699425032997e-01 1.685665562618966218e-01 5.467707379560032832e-02
5.805000000000000000e+02 7.765069425257887792e-01 1.688464180744111975e-01 5.464663939979992613e-02
5.807500000000000000e+02 7.762315924280318580e-01 1.691449528610471376e-01 5.462345471092035915e-02
5.810000000000000000e+02 7.759365528079811281e-01 1.694553433248365826e-01 5.460810386718327469e-02
5.812500000000000000e+02 7.756248361355879695e-01 1.697711712185578092e-01 5.460399264585355517e-02
5.815000000000000000e+02 7.753005285259999546e-01 1.700823952006449424e-01 5.461707627335514459e-02
5.817500000000000000e+02 7.749706402640474945e-01 1.703745130799863561e-01 5.465484665596576086e-02
5.820000000000000000e+02 7.746408370910884411e-01 1.706341384989269461e-01 5.472502440998422424e-02
5.822500000000000000e+02 7.743088491579876997e-01 1.708567808223858953e-01 5.483437001962677970e-02
5.825000000000000000e+02 7.739633318142903340e-01 1.710490488047932689e-01 5.498761938091682733e-02
5.827500000000000000e+02 7.735909602035599963e-01 1.712227282220646352e-01 5.518631157437517420e-02
5.830000000000000000e+02 7.731849982766176854e-01 1.713874352837485293e-01 5.542756643963338281e-02
5.832500000000000000e+02 7.727471179689151537e-01 1.715494926867742187e-01 5.570338934431046107e-02
5.835000000000000000e+02 7.722809862088018118e-01 1.717178910890911903e-01 5.600112270210750448e-02
5.837500000000000000e+02 7.717852047977399321e-01 1.719097429309886516e-01 5.630505227127151346e-02
5.840000000000000000e+02 7.712535344518747227e-01 1.721479756195595789e-01 5.659848992856577471e-02
5.842500000000000000e+02 7.706816465466032051e-01 1.724527528652113340e-01 5.686560058818627972e-02
5.845000000000000000e+02 7.700731889975842570e-01 1.728339716343391674e-01 5.709283936807732496e-02
5.847500000000000000e+02 7.694390479165540420e-01 1.732905846018892582e-01 5.727036748155614476e-02
5.850000000000000000e+02 7.687918826443660425e-01 1.738144882761165078e-01 5.739362907951751913e-02
5.852500000000000000e+02 7.681419429072273708e-01 1.743934327784803229e-01 5.746462431429277817e-02
5.855000000000000000e+02 7.674969183921116489e-01 1.750109767075810063e-01 5.749210490030809417e-02
5.857500000000000000e+02 7.668639418638507621e-01 1.756456630507607641e-01 5.749039508538879295e-02
5.860000000000000000e+02 7.662508929243256883e-01 1.762717808479947745e-01 5.747732622767983551e-02
5.862500000000000000e+02 7.656672912246039742e-01 1.768606593246825343e-01 5.747204945071398424e-02
5.865000000000000000e+02 7.651248854658186938e-01 1.773820720453928856e-01 5.749304248878851775e-02
5.867500000000000000e+02 7.646359430884503983e-01 1.778079746411092010e-01 5.755608227044182318e-02
5.870000000000000000e+02 7.642081848762175555e-01 1.781197853051772473e-01 5.767202981860481553e-02
5.872500000000000000e+02 7.638400978065733593e-01 1.783150696895138276e-01 5.784483250391281306e-02
5.875000000000000000e+02 7.635229541305805778e-01 1.784065768567267007e-01 5.807046901269313777e-02
5.877500000000000000e+02 7.632494347579421579e-01 1.784133455243853972e-01 5.833721971767262537e-02
5.880000000000000000e+02 7.630204132799278671e-01 1.783525536440428994e-01 5.862703307602965680e-02
5.882500000000000000e+02 7.628421104356001292e-01 1.782403487912680995e-01 5.891754077313177129e-02
5.885000000000000000e+02 7.627163343491143443e-01 1.780991914286643163e-01 5.918447422222185283e-02
5.887500000000000000e+02 7.626350754608657301e-01 1.779605229158133517e-01 5.940440162332057128e-02
5.890000000000000000e+02 7.625860557742925039e-01 1.778564108514319453e-01 5.955753337427519001e-02
5.892500000000000000e+02 7.625632241182157545e-01 1.778066739158824516e-01 5.963010196590268208e-02
5.895000000000000000e+02 7.625704367709162934e-01 1.778136923295694782e-01 5.961587089951504020e-02
5.897500000000000000e+02 7.626143622833387870e-01 1.778690388252421317e-01 5.951659889141959481e-02
5.900000000000000000e+02 7.626946747640418467e-01 1.779638208648554043e-01 5.934150437110295717e-02
5.902500000000000000e+02 7.628022313568090240e-01 1.780919168341914549e-01 5.910585180899936147e-02
5.905000000000000000e+02 7.629263221905367987e-01 1.782447798785152249e-01 5.882889793094776137e-02
5.907500000000000000e+02 7.630618202368548708e-01 1.784065787406659553e-01 5.853160102247891017e-02
5.910000000000000000e+02 7.632080291597889143e-01 1.785574598521197931e-01 5.823451098809231952e-02
5.912500000000000000e+02 7.633610400641651639e-01 1.786829265819711576e-01 5.795603335386392829e-02
5.915000000000000000e+02 7.635095990563884882e-01 1.787793404586708879e-01 5.771106048494115126e-02
5.917500000000000000e+02 7.636402548394287670e-01 1.788497063000284160e-01 5.751003886054362191e-02
5.920000000000000000e+02 7.637465572690248505e-01 1.788947530110450712e-01 5.735868971993007825e-02
5.922500000000000000e+02 7.638323336127524898e-01 1.789091988276820533e-01 5.725846755956585932e-02
5.925000000000000000e+02 7.639055780887576974e-01 1.788869959368470930e-01 5.720742597439585492e-02
5.927500000000000000e+02 7.639709282688310621e-01 1.788281047140675706e-01 5.720096701710145753e-02
5.930000000000000000e+02 7.640300755896249907e-01 1.787376343541434709e-01 5.723229005623130944e-02
5.932500000000000000e+02 7.640899886278487152e-01 1.786171670485701690e-01 5.729284432358128926e-02
5.935000000000000000e+02 7.641688411385056945e-01 1.784580277390488690e-01 5.737313112244569330e-02
5.937500000000000000e+02 7.642910855031265216e-01 1.782451575292358370e-01 5.746375696763771079e-02
5.940000000000000000e+02 7.644752844103855915e-01 1.779683990974518792e-01 5.755631649216284840e-02
5.942500000000000000e+02 7.647267251420117873e-01 1.776293728390350712e-01 5.764390201895290555e-02
5.945000000000000000e+02 7.650421213291920264e-01 1.772364481028776417e-01 5.772143056793092863e-02
5.947500000000000000e+02 7.654202976141090131e-01 1.767937313494072071e-01 5.778597103648448752e-02
5.950000000000000000e+02 7.658662915600538135e-01 1.762968287227473507e-01 5.783687971719866927e-02
5.952500000000000000e+02 7.663838581319446508e-01 1.757407170799625828e-01 5.787542478809200308e-02
5.955000000000000000e+02 7.669649602256997101e-01 1.751310713612149184e-01 5.790396841308574627e-02
5.957500000000000000e+02 7.675882881671829416e-01 1.744865555825649284e-01 5.792515625025237980e-02
5.960000000000000000e+02 7.682292150858243129e-01 1.738293717958158680e-01 5.794141311835992320e-02
5.962500000000000000e+02 7.688712165598189374e-01 1.731742150472647956e-01 5.795456839291648898e-02
5.965000000000000000e+02 7.695076824909324875e-01 1.725269582078879649e-01 5.796535930117986679e-02
5.967500000000000000e+02 7.701340934908588176e-01 1.718929028714185903e-01 5.797300363772285581e-02
5.970000000000000000e+02 7.707399035200689363e-01 1.712847955657636478e-01 5.797530091416717990e-02
5.972500000000000000e+02 7.713091605913795501e-01 1.707215134451061100e-01 5.796932596351468681e-02
5.975000000000000000e+02 7.718285448638336765e-01 1.702193222484660873e-01 5.795213288770058313e-02
5.977500000000000000e+02 7.722942791172231480e-01 1.697848190090975318e-01 5.792090187367958387e-02
5.980000000000000000e+02 7.727113808442466203e-01 1.694159167208516004e-01 5.787270243490217486e-02
5.982500000000000000e+02 7.730861819366127152e-01 1.691092244920401888e-01 5.780459357134760945e-02
5.985000000000000000e+02 7.734193888231086778e-01 1.688662014967722835e-01 5.771440968011962852e-02
5.987500000000000000e+02 7.737051985747435134e-01 1.686931235165279042e-01 5.760167790872830484e-02
5.990000000000000000e+02 7.739366393245330489e-01 1.685955368024387169e-01 5.746782387302827588e-02
5.992500000000000000e+02 7.741121944581668135e-01 1.685722605614277947e-01 5.731554498040569712e-02
5.995000000000000000e+02 7.742376589423618505e-01 1.686142254891380698e-01 5.714811556850023233e-02
5.997500000000000000e+02 7.743213980017786824e-01 1.687092245978285276e-01 5.696937740039343528e-02
6.000000000000000000e+02 7.743666175504970717e-01 1.688491361756398468e-01 5.678424627386276236e-02

